TicTac: Accelerating Distributed Deep Learning with Communication Scheduling

State-of-the-art deep learning systems rely on iterative distributed training to tackle the increasing complexity of models and input data. The iteration time in these communication-heavy systems depends on the computation time, communication time and the extent of overlap of computation and communication. In this work, we identify a shortcoming in systems with graph representation for computation, such as TensorFlow and PyTorch, that result in high variance in iteration time --- random order of received parameters across workers. We develop a system, TicTac, to improve the iteration time by fixing this issue in distributed deep learning with Parameter Servers while guaranteeing near-optimal overlap of communication and computation. TicTac identifies and enforces an order of network transfers which improves the iteration time using prioritization. Our system is implemented over TensorFlow and requires no changes to the model or developer inputs. TicTac improves the throughput by up to $37.7\%$ in inference and $19.2\%$ in training, while also reducing straggler effect by up to $2.3\times$. Our code is publicly available.

==> data/inception-cdf.csv <==
0.426027,0.000000,0.000000,0.001000
0.426527,0.000000,0.000000,0.001000
0.427027,0.000000,0.000000,0.001000
0.427527,0.000000,0.000000,0.001000
0.428027,0.000000,0.000000,0.001000
0.428527,0.000000,0.001000,0.001000
0.429027,0.000000,0.001000,0.001000
0.429527,0.000000,0.001000,0.001000
0.430027,0.000000,0.002000,0.001000
0.430527,0.000000,0.002000,0.001000
0.431027,0.000000,0.003000,0.001000
0.431527,0.000000,0.003000,0.001000
0.432027,0.000000,0.003000,0.001000
0.432527,0.000000,0.003000,0.002000
0.433027,0.000000,0.003000,0.002000
0.433527,0.000000,0.003000,0.002000
0.434027,0.000000,0.003000,0.002000
0.434527,0.000000,0.003000,0.003000
0.435027,0.000000,0.003000,0.004000
0.435527,0.000000,0.004000,0.004000
0.436027,0.000000,0.006000,0.004000
0.436527,0.000000,0.006000,0.004000
0.437027,0.000000,0.006000,0.004000
0.437527,0.000000,0.006000,0.004000
0.438027,0.000000,0.006000,0.004000
0.438527,0.000000,0.006000,0.005000
0.439027,0.000000,0.007000,0.005000
0.439527,0.000000,0.007000,0.006000
0.440027,0.000000,0.008000,0.006000
0.440527,0.000000,0.010000,0.007000
0.441027,0.000000,0.010000,0.008000
0.441527,0.000000,0.010000,0.009000
0.442027,0.000000,0.010000,0.009000
0.442527,0.000000,0.012000,0.009000
0.443027,0.000000,0.013000,0.009000
0.443527,0.000000,0.015000,0.009000
0.444027,0.000000,0.015000,0.012000
0.444527,0.000000,0.016000,0.012000
0.445027,0.000000,0.016000,0.013000
0.445527,0.000000,0.018000,0.013000
0.446027,0.000000,0.020000,0.013000
0.446527,0.000000,0.021000,0.014000
0.447027,0.000000,0.021000,0.016000
0.447527,0.000000,0.021000,0.016000
0.448027,0.000000,0.021000,0.018000
0.448527,0.000000,0.022000,0.019000
0.449027,0.000000,0.023000,0.019000
0.449527,0.000000,0.025000,0.020000
0.450027,0.000000,0.026000,0.020000
0.450527,0.000000,0.028000,0.022000
0.451027,0.000000,0.029000,0.024000
0.451527,0.000000,0.032000,0.027000
0.452027,0.000000,0.032000,0.030000
0.452527,0.000000,0.033000,0.032000
0.453027,0.000000,0.033000,0.038000
0.453527,0.000000,0.035000,0.041000
0.454027,0.000000,0.037000,0.042000
0.454527,0.000000,0.037000,0.044000
0.455027,0.000000,0.042000,0.045000
0.455527,0.000000,0.043000,0.048000
0.456027,0.000000,0.046000,0.052000
0.456527,0.000000,0.048000,0.056000
0.457027,0.000000,0.049000,0.058000
0.457527,0.000000,0.052000,0.060000
0.458027,0.000000,0.055000,0.061000
0.458527,0.000000,0.056000,0.064000
0.459027,0.000000,0.060000,0.066000
0.459527,0.000000,0.062000,0.067000
0.460027,0.000000,0.064000,0.071000
0.460527,0.000000,0.068000,0.072000
0.461027,0.000000,0.069000,0.078000
0.461527,0.000000,0.072000,0.081000
0.462027,0.000000,0.074000,0.081000
0.462527,0.000000,0.078000,0.082000
0.463027,0.000000,0.080000,0.086000
0.463527,0.000000,0.084000,0.089000
0.464027,0.000000,0.090000,0.092000
0.464527,0.000000,0.094000,0.100000
0.465027,0.000000,0.098000,0.103000
0.465527,0.000000,0.104000,0.108000
0.466027,0.000000,0.107000,0.111000
0.466527,0.000000,0.111000,0.114000
0.467027,0.000000,0.114000,0.122000
0.467527,0.000000,0.117000,0.127000
0.468027,0.000000,0.121000,0.138000
0.468527,0.000000,0.127000,0.143000
0.469027,0.000000,0.131000,0.150000
0.469527,0.000000,0.133000,0.155000
0.470027,0.000000,0.140000,0.157000
0.470527,0.000000,0.142000,0.165000
0.471027,0.000000,0.148000,0.174000
0.471527,0.000000,0.152000,0.183000
0.472027,0.000000,0.156000,0.186000
0.472527,0.000000,0.161000,0.192000
0.473027,0.000000,0.168000,0.198000
0.473527,0.000000,0.172000,0.206000
0.474027,0.000000,0.178000,0.209000
0.474527,0.000000,0.185000,0.217000
0.475027,0.000000,0.189000,0.228000
0.475527,0.000000,0.195000,0.234000
0.476027,0.000000,0.207000,0.240000
0.476527,0.000000,0.212000,0.248000
0.477027,0.000000,0.220000,0.262000
0.477527,0.000000,0.233000,0.268000
0.478027,0.000000,0.244000,0.274000
0.478527,0.000000,0.255000,0.285000
0.479027,0.000000,0.269000,0.299000
0.479527,0.000000,0.273000,0.304000
0.480027,0.000000,0.282000,0.317000
0.480527,0.000000,0.299000,0.331000
0.481027,0.000000,0.311000,0.340000
0.481527,0.000000,0.324000,0.360000
0.482027,0.000000,0.336000,0.387000
0.482527,0.000000,0.354000,0.414000
0.483027,0.000000,0.375000,0.438000
0.483527,0.000000,0.404000,0.459000
0.484027,0.000000,0.429000,0.485000
0.484527,0.000000,0.459000,0.497000
0.485027,0.000000,0.468000,0.510000
0.485527,0.001001,0.483000,0.519000
0.486027,0.001001,0.494000,0.529000
0.486527,0.001001,0.510000,0.541000
0.487027,0.001001,0.521000,0.557000
0.487527,0.001001,0.539000,0.566000
0.488027,0.001001,0.553000,0.584000
0.488527,0.001001,0.566000,0.596000
0.489027,0.001001,0.589000,0.610000
0.489527,0.001001,0.597000,0.623000
0.490027,0.001001,0.609000,0.634000
0.490527,0.001001,0.619000,0.644000
0.491027,0.001001,0.626000,0.654000
0.491527,0.001001,0.636000,0.663000
0.492027,0.001001,0.649000,0.671000
0.492527,0.001001,0.659000,0.679000
0.493027,0.001001,0.674000,0.685000
0.493527,0.001001,0.685000,0.692000
0.494027,0.001001,0.694000,0.699000
0.494527,0.001001,0.706000,0.708000
0.495027,0.001001,0.709000,0.719000
0.495527,0.001001,0.714000,0.733000
0.496027,0.001001,0.720000,0.742000
0.496527,0.001001,0.724000,0.752000
0.497027,0.001001,0.737000,0.760000
0.497527,0.002002,0.741000,0.768000
0.498027,0.002002,0.745000,0.778000
0.498527,0.002002,0.749000,0.789000
0.499027,0.002002,0.752000,0.792000
0.499527,0.002002,0.761000,0.801000
0.500027,0.002002,0.772000,0.804000
0.500527,0.002002,0.779000,0.810000
0.501027,0.002002,0.783000,0.816000
0.501527,0.002002,0.793000,0.822000
0.502027,0.002002,0.800000,0.832000
0.502527,0.002002,0.807000,0.838000
0.503027,0.002002,0.811000,0.843000
0.503527,0.002002,0.816000,0.849000
0.504027,0.002002,0.818000,0.854000
0.504527,0.002002,0.822000,0.857000
0.505027,0.002002,0.830000,0.860000
0.505527,0.002002,0.834000,0.866000
0.506027,0.002002,0.839000,0.872000
0.506527,0.002002,0.845000,0.877000
0.507027,0.002002,0.850000,0.881000
0.507527,0.002002,0.858000,0.887000
0.508027,0.002002,0.861000,0.890000
0.508527,0.002002,0.866000,0.893000
0.509027,0.002002,0.869000,0.894000
0.509527,0.002002,0.871000,0.901000
0.510027,0.002002,0.875000,0.905000
0.510527,0.002002,0.875000,0.909000
0.511027,0.002002,0.880000,0.914000
0.511527,0.002002,0.883000,0.917000
0.512027,0.002002,0.887000,0.920000
0.512527,0.002002,0.895000,0.922000
0.513027,0.002002,0.899000,0.925000
0.513527,0.002002,0.903000,0.929000
0.514027,0.002002,0.904000,0.931000
0.514527,0.002002,0.905000,0.934000
0.515027,0.002002,0.906000,0.937000
0.515527,0.002002,0.910000,0.938000
0.516027,0.002002,0.914000,0.944000
0.516527,0.002002,0.918000,0.946000
0.517027,0.002002,0.921000,0.949000
0.517527,0.002002,0.925000,0.952000
0.518027,0.002002,0.929000,0.955000
0.518527,0.002002,0.933000,0.957000
0.519027,0.002002,0.934000,0.957000
0.519527,0.002002,0.938000,0.960000
0.520027,0.002002,0.941000,0.962000
0.520527,0.002002,0.943000,0.963000
0.521027,0.002002,0.943000,0.964000
0.521527,0.002002,0.947000,0.965000
0.522027,0.002002,0.949000,0.965000
0.522527,0.002002,0.954000,0.966000
0.523027,0.002002,0.959000,0.967000
0.523527,0.002002,0.961000,0.969000
0.524027,0.002002,0.962000,0.972000
0.524527,0.002002,0.965000,0.972000
0.525027,0.002002,0.966000,0.972000
0.525527,0.002002,0.966000,0.974000
0.526027,0.002002,0.968000,0.976000
0.526527,0.002002,0.971000,0.978000
0.527027,0.002002,0.974000,0.978000
0.527527,0.002002,0.976000,0.979000
0.528027,0.002002,0.976000,0.979000
0.528527,0.002002,0.976000,0.979000
0.529027,0.002002,0.978000,0.979000
0.529527,0.002002,0.979000,0.979000
0.530027,0.002002,0.981000,0.980000
0.530527,0.002002,0.981000,0.980000
0.531027,0.003003,0.982000,0.980000
0.531527,0.003003,0.983000,0.980000
0.532027,0.003003,0.984000,0.981000
0.532527,0.003003,0.986000,0.982000
0.533027,0.003003,0.987000,0.983000
0.533527,0.003003,0.987000,0.983000
0.534027,0.003003,0.988000,0.984000
0.534527,0.003003,0.990000,0.985000
0.535027,0.003003,0.990000,0.986000
0.535527,0.003003,0.990000,0.986000
0.536027,0.003003,0.991000,0.987000
0.536527,0.003003,0.992000,0.987000
0.537027,0.003003,0.992000,0.988000
0.537527,0.003003,0.992000,0.989000
0.538027,0.003003,0.992000,0.989000
0.538527,0.003003,0.992000,0.989000
0.539027,0.003003,0.992000,0.989000
0.539527,0.003003,0.992000,0.989000
0.540027,0.003003,0.993000,0.989000
0.540527,0.003003,0.993000,0.989000
0.541027,0.003003,0.994000,0.990000
0.541527,0.003003,0.995000,0.990000
0.542027,0.003003,0.995000,0.990000
0.542527,0.003003,0.995000,0.990000
0.543027,0.003003,0.995000,0.991000
0.543527,0.004004,0.996000,0.992000
0.544027,0.004004,0.996000,0.992000
0.544527,0.004004,0.996000,0.992000
0.545027,0.004004,0.996000,0.992000
0.545527,0.004004,0.996000,0.992000
0.546027,0.004004,0.996000,0.992000
0.546527,0.004004,0.996000,0.994000
0.547027,0.004004,0.996000,0.994000
0.547527,0.004004,0.996000,0.994000
0.548027,0.004004,0.996000,0.994000
0.548527,0.004004,0.996000,0.994000
0.549027,0.004004,0.996000,0.994000
0.549527,0.004004,0.996000,0.994000
0.550027,0.004004,0.996000,0.994000
0.550527,0.004004,0.996000,0.994000
0.551027,0.004004,0.996000,0.994000
0.551527,0.004004,0.996000,0.994000
0.552027,0.004004,0.996000,0.994000
0.552527,0.004004,0.996000,0.995000
0.553027,0.004004,0.996000,0.996000
0.553527,0.004004,0.996000,0.996000
0.554027,0.004004,0.996000,0.996000
0.554527,0.004004,0.996000,0.996000
0.555027,0.004004,0.996000,0.996000
0.555527,0.004004,0.996000,0.996000
0.556027,0.004004,0.996000,0.996000
0.556527,0.004004,0.996000,0.996000
0.557027,0.004004,0.996000,0.996000
0.557527,0.004004,0.996000,0.996000
0.558027,0.004004,0.996000,0.996000
0.558527,0.004004,0.996000,0.996000
0.559027,0.004004,0.996000,0.996000
0.559527,0.004004,0.996000,0.996000
0.560027,0.004004,0.996000,0.996000
0.560527,0.004004,0.996000,0.996000
0.561027,0.004004,0.996000,0.996000
0.561527,0.004004,0.996000,0.996000
0.562027,0.004004,0.996000,0.996000
0.562527,0.004004,0.996000,0.996000
0.563027,0.004004,0.996000,0.996000
0.563527,0.004004,0.996000,0.996000
0.564027,0.004004,0.996000,0.996000
0.564527,0.004004,0.996000,0.996000
0.565027,0.004004,0.996000,0.996000
0.565527,0.004004,0.996000,0.996000
0.566027,0.005005,0.996000,0.996000
0.566527,0.005005,0.996000,0.996000
0.567027,0.005005,0.996000,0.996000
0.567527,0.005005,0.996000,0.996000
0.568027,0.006006,0.996000,0.996000
0.568527,0.006006,0.996000,0.996000
0.569027,0.006006,0.996000,0.996000
0.569527,0.006006,0.996000,0.996000
0.570027,0.006006,0.996000,0.996000
0.570527,0.006006,0.996000,0.996000
0.571027,0.007007,0.996000,0.996000
0.571527,0.007007,0.996000,0.996000
0.572027,0.007007,0.996000,0.996000
0.572527,0.007007,0.996000,0.996000
0.573027,0.007007,0.996000,0.996000
0.573527,0.007007,0.996000,0.996000
0.574027,0.007007,0.996000,0.996000
0.574527,0.007007,0.996000,0.996000
0.575027,0.007007,0.996000,0.996000
0.575527,0.007007,0.996000,0.996000
0.576027,0.008008,0.996000,0.996000
0.576527,0.008008,0.996000,0.996000
0.577027,0.008008,0.996000,0.996000
0.577527,0.008008,0.996000,0.996000
0.578027,0.008008,0.996000,0.996000
0.578527,0.008008,0.996000,0.996000
0.579027,0.008008,0.996000,0.996000
0.579527,0.008008,0.996000,0.996000
0.580027,0.008008,0.996000,0.996000
0.580527,0.008008,0.996000,0.996000
0.581027,0.008008,0.996000,0.996000
0.581527,0.008008,0.996000,0.996000
0.582027,0.008008,0.996000,0.996000
0.582527,0.008008,0.996000,0.996000
0.583027,0.008008,0.996000,0.996000
0.583527,0.008008,0.996000,0.996000
0.584027,0.008008,0.996000,0.996000
0.584527,0.008008,0.996000,0.996000
0.585027,0.008008,0.996000,0.996000
0.585527,0.009009,0.996000,0.996000
0.586027,0.009009,0.996000,0.996000
0.586527,0.009009,0.996000,0.996000
0.587027,0.009009,0.996000,0.996000
0.587527,0.009009,0.996000,0.996000
0.588027,0.009009,0.996000,0.996000
0.588527,0.009009,0.996000,0.996000
0.589027,0.009009,0.996000,0.996000
0.589527,0.009009,0.996000,0.996000
0.590027,0.009009,0.996000,0.996000
0.590527,0.009009,0.996000,0.996000
0.591027,0.009009,0.996000,0.996000
0.591527,0.009009,0.996000,0.996000
0.592027,0.009009,0.996000,0.996000
0.592527,0.009009,0.996000,0.996000
0.593027,0.009009,0.996000,0.996000
0.593527,0.009009,0.996000,0.996000
0.594027,0.009009,0.996000,0.996000
0.594527,0.010010,0.996000,0.996000
0.595027,0.011011,0.996000,0.996000
0.595527,0.011011,0.996000,0.996000
0.596027,0.011011,0.996000,0.996000
0.596527,0.011011,0.996000,0.996000
0.597027,0.012012,0.996000,0.996000
0.597527,0.012012,0.996000,0.996000
0.598027,0.012012,0.996000,0.996000
0.598527,0.012012,0.996000,0.996000
0.599027,0.012012,0.996000,0.996000
0.599527,0.013013,0.996000,0.996000
0.600027,0.014014,0.996000,0.996000
0.600527,0.014014,0.996000,0.996000
0.601027,0.014014,0.996000,0.996000
0.601527,0.014014,0.996000,0.996000
0.602027,0.014014,0.996000,0.996000
0.602527,0.015015,0.996000,0.996000
0.603027,0.016016,0.996000,0.996000
0.603527,0.016016,0.996000,0.996000
0.604027,0.016016,0.996000,0.996000
0.604527,0.016016,0.996000,0.996000
0.605027,0.016016,0.996000,0.996000
0.605527,0.017017,0.996000,0.996000
0.606027,0.017017,0.996000,0.996000
0.606527,0.017017,0.996000,0.996000
0.607027,0.017017,0.996000,0.996000
0.607527,0.017017,0.996000,0.996000
0.608027,0.017017,0.996000,0.996000
0.608527,0.017017,0.996000,0.996000
0.609027,0.017017,0.996000,0.996000
0.609527,0.017017,0.996000,0.996000
0.610027,0.018018,0.996000,0.996000
0.610527,0.018018,0.996000,0.996000
0.611027,0.018018,0.996000,0.996000
0.611527,0.018018,0.996000,0.996000
0.612027,0.018018,0.996000,0.996000
0.612527,0.018018,0.996000,0.996000
0.613027,0.018018,0.996000,0.996000
0.613527,0.018018,0.996000,0.996000
0.614027,0.020020,0.996000,0.996000
0.614527,0.020020,0.996000,0.996000
0.615027,0.020020,0.996000,0.996000
0.615527,0.021021,0.996000,0.996000
0.616027,0.021021,0.996000,0.996000
0.616527,0.022022,0.996000,0.996000
0.617027,0.022022,0.996000,0.996000
0.617527,0.022022,0.996000,0.996000
0.618027,0.022022,0.996000,0.996000
0.618527,0.022022,0.996000,0.996000
0.619027,0.022022,0.996000,0.996000
0.619527,0.022022,0.996000,0.996000
0.620027,0.022022,0.996000,0.996000
0.620527,0.022022,0.996000,0.996000
0.621027,0.022022,0.996000,0.996000
0.621527,0.023023,0.996000,0.996000
0.622027,0.024024,0.996000,0.996000
0.622527,0.024024,0.996000,0.996000
0.623027,0.024024,0.996000,0.996000
0.623527,0.025025,0.996000,0.996000
0.624027,0.025025,0.996000,0.996000
0.624527,0.025025,0.996000,0.996000
0.625027,0.025025,0.996000,0.996000
0.625527,0.025025,0.996000,0.996000
0.626027,0.026026,0.996000,0.996000
0.626527,0.026026,0.996000,0.996000
0.627027,0.026026,0.996000,0.996000
0.627527,0.026026,0.996000,0.996000
0.628027,0.027027,0.996000,0.996000
0.628527,0.027027,0.996000,0.996000
0.629027,0.028028,0.996000,0.996000
0.629527,0.028028,0.996000,0.996000
0.630027,0.028028,0.996000,0.996000
0.630527,0.028028,0.996000,0.996000
0.631027,0.028028,0.996000,0.996000
0.631527,0.030030,0.996000,0.996000
0.632027,0.031031,0.996000,0.996000
0.632527,0.032032,0.996000,0.996000
0.633027,0.033033,0.996000,0.996000
0.633527,0.033033,0.996000,0.996000
0.634027,0.034034,0.996000,0.996000
0.634527,0.034034,0.996000,0.996000
0.635027,0.035035,0.996000,0.996000
0.635527,0.035035,0.996000,0.996000
0.636027,0.035035,0.996000,0.996000
0.636527,0.035035,0.996000,0.996000
0.637027,0.036036,0.996000,0.996000
0.637527,0.036036,0.996000,0.996000
0.638027,0.036036,0.996000,0.996000
0.638527,0.036036,0.996000,0.996000
0.639027,0.036036,0.996000,0.996000
0.639527,0.036036,0.996000,0.996000
0.640027,0.038038,0.996000,0.996000
0.640527,0.038038,0.996000,0.996000
0.641027,0.038038,0.996000,0.996000
0.641527,0.038038,0.996000,0.996000
0.642027,0.039039,0.996000,0.996000
0.642527,0.039039,0.996000,0.996000
0.643027,0.039039,0.996000,0.996000
0.643527,0.039039,0.996000,0.996000
0.644027,0.039039,0.996000,0.996000
0.644527,0.039039,0.996000,0.996000
0.645027,0.039039,0.996000,0.996000
0.645527,0.040040,0.996000,0.996000
0.646027,0.041041,0.996000,0.996000
0.646527,0.041041,0.996000,0.996000
0.647027,0.041041,0.996000,0.996000
0.647527,0.043043,0.996000,0.996000
0.648027,0.043043,0.996000,0.996000
0.648527,0.044044,0.996000,0.996000
0.649027,0.044044,0.996000,0.996000
0.649527,0.046046,0.996000,0.996000
0.650027,0.046046,0.996000,0.996000
0.650527,0.046046,0.996000,0.996000
0.651027,0.047047,0.996000,0.996000
0.651527,0.047047,0.996000,0.996000
0.652027,0.047047,0.996000,0.996000
0.652527,0.049049,0.996000,0.996000
0.653027,0.049049,0.996000,0.996000
0.653527,0.049049,0.996000,0.996000
0.654027,0.049049,0.996000,0.996000
0.654527,0.049049,0.996000,0.996000
0.655027,0.050050,0.996000,0.996000
0.655527,0.050050,0.996000,0.996000
0.656027,0.050050,0.996000,0.996000
0.656527,0.050050,0.996000,0.996000
0.657027,0.050050,0.996000,0.996000
0.657527,0.050050,0.996000,0.996000
0.658027,0.050050,0.996000,0.996000
0.658527,0.050050,0.996000,0.996000
0.659027,0.051051,0.996000,0.996000
0.659527,0.051051,0.996000,0.996000
0.660027,0.053053,0.996000,0.996000
0.660527,0.054054,0.996000,0.996000
0.661027,0.054054,0.996000,0.996000
0.661527,0.055055,0.996000,0.996000
0.662027,0.055055,0.996000,0.996000
0.662527,0.056056,0.996000,0.996000
0.663027,0.056056,0.996000,0.996000
0.663527,0.057057,0.996000,0.996000
0.664027,0.057057,0.996000,0.996000
0.664527,0.057057,0.996000,0.996000
0.665027,0.057057,0.996000,0.996000
0.665527,0.057057,0.996000,0.996000
0.666027,0.057057,0.996000,0.996000
0.666527,0.060060,0.996000,0.996000
0.667027,0.060060,0.996000,0.996000
0.667527,0.061061,0.996000,0.996000
0.668027,0.061061,0.996000,0.996000
0.668527,0.063063,0.996000,0.996000
0.669027,0.063063,0.996000,0.996000
0.669527,0.064064,0.996000,0.996000
0.670027,0.064064,0.996000,0.996000
0.670527,0.064064,0.996000,0.996000
0.671027,0.064064,0.996000,0.996000
0.671527,0.065065,0.996000,0.996000
0.672027,0.065065,0.996000,0.996000
0.672527,0.065065,0.996000,0.996000
0.673027,0.067067,0.996000,0.996000
0.673527,0.067067,0.996000,0.996000
0.674027,0.068068,0.996000,0.996000
0.674527,0.068068,0.996000,0.996000
0.675027,0.068068,0.996000,0.996000
0.675527,0.068068,0.996000,0.996000
0.676027,0.069069,0.996000,0.996000
0.676527,0.069069,0.996000,0.996000
0.677027,0.069069,0.996000,0.996000
0.677527,0.069069,0.996000,0.996000
0.678027,0.069069,0.996000,0.996000
0.678527,0.070070,0.996000,0.996000
0.679027,0.070070,0.996000,0.996000
0.679527,0.070070,0.996000,0.996000
0.680027,0.070070,0.996000,0.996000
0.680527,0.071071,0.996000,0.996000
0.681027,0.073073,0.996000,0.996000
0.681527,0.074074,0.996000,0.996000
0.682027,0.076076,0.996000,0.996000
0.682527,0.076076,0.996000,0.996000
0.683027,0.077077,0.996000,0.996000
0.683527,0.078078,0.996000,0.996000
0.684027,0.080080,0.996000,0.996000
0.684527,0.082082,0.996000,0.996000
0.685027,0.082082,0.996000,0.996000
0.685527,0.082082,0.996000,0.996000
0.686027,0.083083,0.996000,0.996000
0.686527,0.084084,0.996000,0.996000
0.687027,0.086086,0.996000,0.996000
0.687527,0.086086,0.996000,0.996000
0.688027,0.086086,0.996000,0.996000
0.688527,0.087087,0.996000,0.996000
0.689027,0.087087,0.996000,0.996000
0.689527,0.087087,0.996000,0.996000
0.690027,0.087087,0.996000,0.996000
0.690527,0.087087,0.996000,0.996000
0.691027,0.088088,0.996000,0.996000
0.691527,0.088088,0.996000,0.996000
0.692027,0.090090,0.996000,0.996000
0.692527,0.090090,0.996000,0.996000
0.693027,0.091091,0.996000,0.996000
0.693527,0.093093,0.996000,0.996000
0.694027,0.094094,0.996000,0.996000
0.694527,0.094094,0.996000,0.996000
0.695027,0.094094,0.996000,0.996000
0.695527,0.094094,0.996000,0.996000
0.696027,0.095095,0.996000,0.996000
0.696527,0.097097,0.996000,0.996000
0.697027,0.097097,0.996000,0.996000
0.697527,0.097097,0.996000,0.996000
0.698027,0.097097,0.996000,0.996000
0.698527,0.098098,0.996000,0.996000
0.699027,0.098098,0.996000,0.996000
0.699527,0.099099,0.996000,0.996000
0.700027,0.101101,0.996000,0.996000
0.700527,0.102102,0.996000,0.996000
0.701027,0.102102,0.996000,0.996000
0.701527,0.105105,0.996000,0.996000
0.702027,0.105105,0.996000,0.996000
0.702527,0.106106,0.996000,0.996000
0.703027,0.106106,0.996000,0.996000
0.703527,0.106106,0.996000,0.996000
0.704027,0.108108,0.996000,0.996000
0.704527,0.108108,0.996000,0.996000
0.705027,0.110110,0.996000,0.996000
0.705527,0.111111,0.996000,0.996000
0.706027,0.113113,0.996000,0.996000
0.706527,0.113113,0.996000,0.996000
0.707027,0.115115,0.996000,0.996000
0.707527,0.115115,0.996000,0.996000
0.708027,0.115115,0.996000,0.996000
0.708527,0.116116,0.996000,0.997000
0.709027,0.117117,0.996000,0.997000
0.709527,0.117117,0.996000,0.997000
0.710027,0.119119,0.996000,0.997000
0.710527,0.120120,0.996000,0.997000
0.711027,0.122122,0.996000,0.997000
0.711527,0.122122,0.996000,0.997000
0.712027,0.122122,0.996000,0.997000
0.712527,0.123123,0.996000,0.997000
0.713027,0.124124,0.996000,0.997000
0.713527,0.125125,0.996000,0.997000
0.714027,0.126126,0.996000,0.998000
0.714527,0.126126,0.996000,0.998000
0.715027,0.126126,0.997000,0.998000
0.715527,0.126126,0.997000,0.998000
0.716027,0.126126,0.997000,0.998000
0.716527,0.126126,0.997000,0.998000
0.717027,0.126126,0.997000,0.998000
0.717527,0.128128,0.997000,0.998000
0.718027,0.131131,0.997000,0.998000
0.718527,0.131131,0.997000,0.998000
0.719027,0.131131,0.997000,0.998000
0.719527,0.133133,0.997000,0.998000
0.720027,0.133133,0.997000,0.998000
0.720527,0.133133,0.997000,0.998000
0.721027,0.134134,0.997000,0.998000
0.721527,0.135135,0.997000,0.998000
0.722027,0.136136,0.997000,0.998000
0.722527,0.138138,0.997000,0.998000
0.723027,0.139139,0.997000,0.998000
0.723527,0.141141,0.997000,0.998000
0.724027,0.141141,0.997000,0.998000
0.724527,0.141141,0.997000,0.998000
0.725027,0.141141,0.997000,0.998000
0.725527,0.141141,0.997000,0.998000
0.726027,0.143143,0.997000,0.998000
0.726527,0.143143,0.997000,0.998000
0.727027,0.144144,0.997000,0.998000
0.727527,0.146146,0.997000,0.998000
0.728027,0.149149,0.997000,0.998000
0.728527,0.151151,0.997000,0.998000
0.729027,0.151151,0.997000,0.998000
0.729527,0.153153,0.997000,0.998000
0.730027,0.153153,0.997000,0.998000
0.730527,0.154154,0.997000,0.998000
0.731027,0.154154,0.997000,0.998000
0.731527,0.155155,0.997000,0.998000
0.732027,0.155155,0.997000,0.998000
0.732527,0.156156,0.997000,0.998000
0.733027,0.156156,0.997000,0.998000
0.733527,0.156156,0.997000,0.998000
0.734027,0.156156,0.997000,0.998000
0.734527,0.157157,0.997000,0.998000
0.735027,0.158158,0.997000,0.998000
0.735527,0.159159,0.997000,0.998000
0.736027,0.160160,0.997000,0.998000
0.736527,0.160160,0.997000,0.998000
0.737027,0.161161,0.997000,0.998000
0.737527,0.163163,0.997000,0.998000
0.738027,0.163163,0.997000,0.998000
0.738527,0.164164,0.997000,0.998000
0.739027,0.164164,0.997000,0.998000
0.739527,0.166166,0.997000,0.998000
0.740027,0.166166,0.997000,0.998000
0.740527,0.167167,0.997000,0.998000
0.741027,0.169169,0.997000,0.998000
0.741527,0.169169,0.997000,0.998000
0.742027,0.169169,0.997000,0.998000
0.742527,0.171171,0.997000,0.998000
0.743027,0.171171,0.997000,0.998000
0.743527,0.172172,0.997000,0.998000
0.744027,0.173173,0.997000,0.998000
0.744527,0.174174,0.997000,0.998000
0.745027,0.175175,0.997000,0.998000
0.745527,0.176176,0.997000,0.998000
0.746027,0.176176,0.997000,0.998000
0.746527,0.177177,0.997000,0.998000
0.747027,0.177177,0.997000,0.998000
0.747527,0.177177,0.997000,0.998000
0.748027,0.177177,0.997000,0.998000
0.748527,0.177177,0.997000,0.998000
0.749027,0.178178,0.997000,0.998000
0.749527,0.179179,0.997000,0.998000
0.750027,0.179179,0.997000,0.998000
0.750527,0.180180,0.997000,0.998000
0.751027,0.180180,0.997000,0.998000
0.751527,0.183183,0.997000,0.998000
0.752027,0.184184,0.997000,0.998000
0.752527,0.184184,0.997000,0.998000
0.753027,0.187187,0.997000,0.998000
0.753527,0.189189,0.997000,0.998000
0.754027,0.191191,0.997000,0.998000
0.754527,0.191191,0.997000,0.998000
0.755027,0.191191,0.997000,0.999000
0.755527,0.193193,0.997000,0.999000
0.756027,0.193193,0.997000,0.999000
0.756527,0.193193,0.997000,0.999000
0.757027,0.194194,0.997000,0.999000
0.757527,0.195195,0.997000,0.999000
0.758027,0.197197,0.997000,0.999000
0.758527,0.198198,0.997000,0.999000
0.759027,0.198198,0.997000,0.999000
0.759527,0.198198,0.997000,0.999000
0.760027,0.199199,0.997000,0.999000
0.760527,0.200200,0.997000,0.999000
0.761027,0.200200,0.997000,0.999000
0.761527,0.201201,0.997000,0.999000
0.762027,0.202202,0.997000,0.999000
0.762527,0.208208,0.997000,0.999000
0.763027,0.209209,0.997000,0.999000
0.763527,0.212212,0.997000,0.999000
0.764027,0.213213,0.997000,0.999000
0.764527,0.214214,0.997000,0.999000
0.765027,0.214214,0.997000,0.999000
0.765527,0.216216,0.997000,0.999000
0.766027,0.216216,0.997000,0.999000
0.766527,0.217217,0.997000,0.999000
0.767027,0.217217,0.997000,0.999000
0.767527,0.218218,0.997000,0.999000
0.768027,0.218218,0.997000,0.999000
0.768527,0.219219,0.997000,0.999000
0.769027,0.222222,0.997000,0.999000
0.769527,0.222222,0.997000,0.999000
0.770027,0.223223,0.997000,0.999000
0.770527,0.224224,0.997000,0.999000
0.771027,0.225225,0.997000,0.999000
0.771527,0.225225,0.997000,0.999000
0.772027,0.225225,0.997000,0.999000
0.772527,0.227227,0.997000,0.999000
0.773027,0.228228,0.997000,0.999000
0.773527,0.228228,0.997000,0.999000
0.774027,0.228228,0.997000,0.999000
0.774527,0.229229,0.997000,0.999000
0.775027,0.230230,0.997000,0.999000
0.775527,0.234234,0.997000,0.999000
0.776027,0.235235,0.997000,0.999000
0.776527,0.235235,0.997000,0.999000
0.777027,0.236236,0.997000,0.999000
0.777527,0.239239,0.997000,0.999000
0.778027,0.240240,0.997000,0.999000
0.778527,0.240240,0.997000,0.999000
0.779027,0.241241,0.997000,1.000000
0.779527,0.243243,0.997000,1.000000
0.780027,0.246246,0.997000,1.000000
0.780527,0.246246,0.997000,1.000000
0.781027,0.247247,0.997000,1.000000
0.781527,0.248248,0.998000,1.000000
0.782027,0.252252,0.998000,1.000000
0.782527,0.252252,0.998000,1.000000
0.783027,0.253253,0.998000,1.000000
0.783527,0.254254,0.998000,1.000000
0.784027,0.254254,0.998000,1.000000
0.784527,0.255255,0.998000,1.000000
0.785027,0.255255,0.998000,1.000000
0.785527,0.258258,0.998000,1.000000
0.786027,0.261261,0.998000,1.000000
0.786527,0.262262,0.998000,1.000000
0.787027,0.264264,0.998000,1.000000
0.787527,0.264264,0.998000,1.000000
0.788027,0.264264,0.998000,1.000000
0.788527,0.265265,0.998000,1.000000
0.789027,0.266266,0.998000,1.000000
0.789527,0.266266,0.998000,1.000000
0.790027,0.268268,0.998000,1.000000
0.790527,0.270270,0.998000,1.000000
0.791027,0.270270,0.998000,1.000000
0.791527,0.271271,0.998000,1.000000
0.792027,0.271271,0.998000,1.000000
0.792527,0.272272,0.998000,1.000000
0.793027,0.274274,0.998000,1.000000
0.793527,0.275275,0.998000,1.000000
0.794027,0.277277,0.998000,1.000000
0.794527,0.281281,0.998000,1.000000
0.795027,0.283283,0.998000,1.000000
0.795527,0.284284,0.998000,1.000000
0.796027,0.285285,0.998000,1.000000
0.796527,0.287287,0.998000,1.000000
0.797027,0.288288,0.998000,1.000000
0.797527,0.290290,0.998000,1.000000
0.798027,0.290290,0.999000,1.000000
0.798527,0.290290,0.999000,1.000000
0.799027,0.290290,0.999000,1.000000
0.799527,0.291291,0.999000,1.000000
0.800027,0.291291,0.999000,1.000000
0.800527,0.293293,0.999000,1.000000
0.801027,0.297297,0.999000,1.000000
0.801527,0.300300,0.999000,1.000000
0.802027,0.302302,0.999000,1.000000
0.802527,0.304304,0.999000,1.000000
0.803027,0.304304,0.999000,1.000000
0.803527,0.306306,0.999000,1.000000
0.804027,0.307307,0.999000,1.000000
0.804527,0.307307,0.999000,1.000000
0.805027,0.307307,0.999000,1.000000
0.805527,0.308308,0.999000,1.000000
0.806027,0.309309,0.999000,1.000000
0.806527,0.309309,0.999000,1.000000
0.807027,0.313313,0.999000,1.000000
0.807527,0.315315,0.999000,1.000000
0.808027,0.317317,0.999000,1.000000
0.808527,0.320320,0.999000,1.000000
0.809027,0.322322,0.999000,1.000000
0.809527,0.325325,0.999000,1.000000
0.810027,0.327327,0.999000,1.000000
0.810527,0.327327,0.999000,1.000000
0.811027,0.327327,0.999000,1.000000
0.811527,0.327327,0.999000,1.000000
0.812027,0.329329,0.999000,1.000000
0.812527,0.332332,0.999000,1.000000
0.813027,0.332332,0.999000,1.000000
0.813527,0.338338,0.999000,1.000000
0.814027,0.338338,1.000000,1.000000
0.814527,0.338338,1.000000,1.000000
0.815027,0.338338,1.000000,1.000000
0.815527,0.341341,1.000000,1.000000
0.816027,0.343343,1.000000,1.000000
0.816527,0.344344,1.000000,1.000000
0.817027,0.351351,1.000000,1.000000
0.817527,0.353353,1.000000,1.000000
0.818027,0.357357,1.000000,1.000000
0.818527,0.359359,1.000000,1.000000
0.819027,0.359359,1.000000,1.000000
0.819527,0.359359,1.000000,1.000000
0.820027,0.363363,1.000000,1.000000
0.820527,0.367367,1.000000,1.000000
0.821027,0.370370,1.000000,1.000000
0.821527,0.373373,1.000000,1.000000
0.822027,0.374374,1.000000,1.000000
0.822527,0.375375,1.000000,1.000000
0.823027,0.376376,1.000000,1.000000
0.823527,0.377377,1.000000,1.000000
0.824027,0.378378,1.000000,1.000000
0.824527,0.378378,1.000000,1.000000
0.825027,0.381381,1.000000,1.000000
0.825527,0.381381,1.000000,1.000000
0.826027,0.382382,1.000000,1.000000
0.826527,0.382382,1.000000,1.000000
0.827027,0.385385,1.000000,1.000000
0.827527,0.388388,1.000000,1.000000
0.828027,0.392392,1.000000,1.000000
0.828527,0.397397,1.000000,1.000000
0.829027,0.400400,1.000000,1.000000
0.829527,0.403403,1.000000,1.000000
0.830027,0.404404,1.000000,1.000000
0.830527,0.406406,1.000000,1.000000
0.831027,0.408408,1.000000,1.000000
0.831527,0.409409,1.000000,1.000000
0.832027,0.409409,1.000000,1.000000
0.832527,0.409409,1.000000,1.000000
0.833027,0.410410,1.000000,1.000000
0.833527,0.412412,1.000000,1.000000
0.834027,0.413413,1.000000,1.000000
0.834527,0.415415,1.000000,1.000000
0.835027,0.418418,1.000000,1.000000
0.835527,0.418418,1.000000,1.000000
0.836027,0.420420,1.000000,1.000000
0.836527,0.422422,1.000000,1.000000
0.837027,0.422422,1.000000,1.000000
0.837527,0.425425,1.000000,1.000000
0.838027,0.425425,1.000000,1.000000
0.838527,0.427427,1.000000,1.000000
0.839027,0.428428,1.000000,1.000000
0.839527,0.428428,1.000000,1.000000
0.840027,0.431431,1.000000,1.000000
0.840527,0.432432,1.000000,1.000000
0.841027,0.433433,1.000000,1.000000
0.841527,0.434434,1.000000,1.000000
0.842027,0.436436,1.000000,1.000000
0.842527,0.437437,1.000000,1.000000
0.843027,0.438438,1.000000,1.000000
0.843527,0.438438,1.000000,1.000000
0.844027,0.439439,1.000000,1.000000
0.844527,0.444444,1.000000,1.000000
0.845027,0.447447,1.000000,1.000000
0.845527,0.451451,1.000000,1.000000
0.846027,0.456456,1.000000,1.000000
0.846527,0.458458,1.000000,1.000000
0.847027,0.460460,1.000000,1.000000
0.847527,0.465465,1.000000,1.000000
0.848027,0.468468,1.000000,1.000000
0.848527,0.470470,1.000000,1.000000
0.849027,0.473473,1.000000,1.000000
0.849527,0.474474,1.000000,1.000000
0.850027,0.474474,1.000000,1.000000
0.850527,0.475475,1.000000,1.000000
0.851027,0.476476,1.000000,1.000000
0.851527,0.477477,1.000000,1.000000
0.852027,0.478478,1.000000,1.000000
0.852527,0.480480,1.000000,1.000000
0.853027,0.484484,1.000000,1.000000
0.853527,0.487487,1.000000,1.000000
0.854027,0.493493,1.000000,1.000000
0.854527,0.494494,1.000000,1.000000
0.855027,0.494494,1.000000,1.000000
0.855527,0.495495,1.000000,1.000000
0.856027,0.499499,1.000000,1.000000
0.856527,0.501502,1.000000,1.000000
0.857027,0.502503,1.000000,1.000000
0.857527,0.503504,1.000000,1.000000
0.858027,0.505506,1.000000,1.000000
0.858527,0.506507,1.000000,1.000000
0.859027,0.508509,1.000000,1.000000
0.859527,0.511512,1.000000,1.000000
0.860027,0.514515,1.000000,1.000000
0.860527,0.517518,1.000000,1.000000
0.861027,0.520521,1.000000,1.000000
0.861527,0.524525,1.000000,1.000000
0.862027,0.526527,1.000000,1.000000
0.862527,0.527528,1.000000,1.000000
0.863027,0.529530,1.000000,1.000000
0.863527,0.530531,1.000000,1.000000
0.864027,0.531532,1.000000,1.000000
0.864527,0.533534,1.000000,1.000000
0.865027,0.536537,1.000000,1.000000
0.865527,0.541542,1.000000,1.000000
0.866027,0.541542,1.000000,1.000000
0.866527,0.543544,1.000000,1.000000
0.867027,0.544545,1.000000,1.000000
0.867527,0.550551,1.000000,1.000000
0.868027,0.552553,1.000000,1.000000
0.868527,0.552553,1.000000,1.000000
0.869027,0.554555,1.000000,1.000000
0.869527,0.558559,1.000000,1.000000
0.870027,0.560561,1.000000,1.000000
0.870527,0.563564,1.000000,1.000000
0.871027,0.564565,1.000000,1.000000
0.871527,0.567568,1.000000,1.000000
0.872027,0.570571,1.000000,1.000000
0.872527,0.572573,1.000000,1.000000
0.873027,0.575576,1.000000,1.000000
0.873527,0.577578,1.000000,1.000000
0.874027,0.579580,1.000000,1.000000
0.874527,0.580581,1.000000,1.000000
0.875027,0.581582,1.000000,1.000000
0.875527,0.582583,1.000000,1.000000
0.876027,0.585586,1.000000,1.000000
0.876527,0.589590,1.000000,1.000000
0.877027,0.591592,1.000000,1.000000
0.877527,0.592593,1.000000,1.000000
0.878027,0.592593,1.000000,1.000000
0.878527,0.595596,1.000000,1.000000
0.879027,0.598599,1.000000,1.000000
0.879527,0.600601,1.000000,1.000000
0.880027,0.601602,1.000000,1.000000
0.880527,0.603604,1.000000,1.000000
0.881027,0.606607,1.000000,1.000000
0.881527,0.608609,1.000000,1.000000
0.882027,0.610611,1.000000,1.000000
0.882527,0.611612,1.000000,1.000000
0.883027,0.613614,1.000000,1.000000
0.883527,0.614615,1.000000,1.000000
0.884027,0.617618,1.000000,1.000000
0.884527,0.619620,1.000000,1.000000
0.885027,0.621622,1.000000,1.000000
0.885527,0.626627,1.000000,1.000000
0.886027,0.630631,1.000000,1.000000
0.886527,0.633634,1.000000,1.000000
0.887027,0.635636,1.000000,1.000000
0.887527,0.637638,1.000000,1.000000
0.888027,0.638639,1.000000,1.000000
0.888527,0.639640,1.000000,1.000000
0.889027,0.641642,1.000000,1.000000
0.889527,0.647648,1.000000,1.000000
0.890027,0.650651,1.000000,1.000000
0.890527,0.653654,1.000000,1.000000
0.891027,0.653654,1.000000,1.000000
0.891527,0.659660,1.000000,1.000000
0.892027,0.665666,1.000000,1.000000
0.892527,0.667668,1.000000,1.000000
0.893027,0.669670,1.000000,1.000000
0.893527,0.671672,1.000000,1.000000
0.894027,0.676677,1.000000,1.000000
0.894527,0.677678,1.000000,1.000000
0.895027,0.681682,1.000000,1.000000
0.895527,0.685686,1.000000,1.000000
0.896027,0.686687,1.000000,1.000000
0.896527,0.687688,1.000000,1.000000
0.897027,0.693694,1.000000,1.000000
0.897527,0.696697,1.000000,1.000000
0.898027,0.699700,1.000000,1.000000
0.898527,0.700701,1.000000,1.000000
0.899027,0.704705,1.000000,1.000000
0.899527,0.705706,1.000000,1.000000
0.900027,0.708709,1.000000,1.000000
0.900527,0.710711,1.000000,1.000000
0.901027,0.711712,1.000000,1.000000
0.901527,0.715716,1.000000,1.000000
0.902027,0.719720,1.000000,1.000000
0.902527,0.721722,1.000000,1.000000
0.903027,0.722723,1.000000,1.000000
0.903527,0.724725,1.000000,1.000000
0.904027,0.724725,1.000000,1.000000
0.904527,0.728729,1.000000,1.000000
0.905027,0.731732,1.000000,1.000000
0.905527,0.736737,1.000000,1.000000
0.906027,0.739740,1.000000,1.000000
0.906527,0.742743,1.000000,1.000000
0.907027,0.747748,1.000000,1.000000
0.907527,0.750751,1.000000,1.000000
0.908027,0.754755,1.000000,1.000000
0.908527,0.757758,1.000000,1.000000
0.909027,0.759760,1.000000,1.000000
0.909527,0.760761,1.000000,1.000000
0.910027,0.761762,1.000000,1.000000
0.910527,0.763764,1.000000,1.000000
0.911027,0.765766,1.000000,1.000000
0.911527,0.766767,1.000000,1.000000
0.912027,0.766767,1.000000,1.000000
0.912527,0.768769,1.000000,1.000000
0.913027,0.775776,1.000000,1.000000
0.913527,0.776777,1.000000,1.000000
0.914027,0.778779,1.000000,1.000000
0.914527,0.781782,1.000000,1.000000
0.915027,0.781782,1.000000,1.000000
0.915527,0.783784,1.000000,1.000000
0.916027,0.785786,1.000000,1.000000
0.916527,0.787788,1.000000,1.000000
0.917027,0.787788,1.000000,1.000000
0.917527,0.790791,1.000000,1.000000
0.918027,0.791792,1.000000,1.000000
0.918527,0.793794,1.000000,1.000000
0.919027,0.794795,1.000000,1.000000
0.919527,0.798799,1.000000,1.000000
0.920027,0.800801,1.000000,1.000000
0.920527,0.803804,1.000000,1.000000
0.921027,0.804805,1.000000,1.000000
0.921527,0.804805,1.000000,1.000000
0.922027,0.805806,1.000000,1.000000
0.922527,0.807808,1.000000,1.000000
0.923027,0.807808,1.000000,1.000000
0.923527,0.809810,1.000000,1.000000
0.924027,0.815816,1.000000,1.000000
0.924527,0.817818,1.000000,1.000000
0.925027,0.819820,1.000000,1.000000
0.925527,0.823824,1.000000,1.000000
0.926027,0.824825,1.000000,1.000000
0.926527,0.825826,1.000000,1.000000
0.927027,0.828829,1.000000,1.000000
0.927527,0.829830,1.000000,1.000000
0.928027,0.830831,1.000000,1.000000
0.928527,0.833834,1.000000,1.000000
0.929027,0.838839,1.000000,1.000000
0.929527,0.843844,1.000000,1.000000
0.930027,0.846847,1.000000,1.000000
0.930527,0.847848,1.000000,1.000000
0.931027,0.847848,1.000000,1.000000
0.931527,0.851852,1.000000,1.000000
0.932027,0.852853,1.000000,1.000000
0.932527,0.856857,1.000000,1.000000
0.933027,0.862863,1.000000,1.000000
0.933527,0.863864,1.000000,1.000000
0.934027,0.867868,1.000000,1.000000
0.934527,0.867868,1.000000,1.000000
0.935027,0.868869,1.000000,1.000000
0.935527,0.869870,1.000000,1.000000
0.936027,0.872873,1.000000,1.000000
0.936527,0.873874,1.000000,1.000000
0.937027,0.876877,1.000000,1.000000
0.937527,0.877878,1.000000,1.000000
0.938027,0.880881,1.000000,1.000000
0.938527,0.881882,1.000000,1.000000
0.939027,0.884885,1.000000,1.000000
0.939527,0.886887,1.000000,1.000000
0.940027,0.887888,1.000000,1.000000
0.940527,0.893894,1.000000,1.000000
0.941027,0.896897,1.000000,1.000000
0.941527,0.897898,1.000000,1.000000
0.942027,0.898899,1.000000,1.000000
0.942527,0.900901,1.000000,1.000000
0.943027,0.902903,1.000000,1.000000
0.943527,0.906907,1.000000,1.000000
0.944027,0.909910,1.000000,1.000000
0.944527,0.909910,1.000000,1.000000
0.945027,0.913914,1.000000,1.000000
0.945527,0.915916,1.000000,1.000000
0.946027,0.917918,1.000000,1.000000
0.946527,0.917918,1.000000,1.000000
0.947027,0.919920,1.000000,1.000000
0.947527,0.922923,1.000000,1.000000
0.948027,0.922923,1.000000,1.000000
0.948527,0.925926,1.000000,1.000000
0.949027,0.926927,1.000000,1.000000
0.949527,0.927928,1.000000,1.000000
0.950027,0.928929,1.000000,1.000000
0.950527,0.931932,1.000000,1.000000
0.951027,0.934935,1.000000,1.000000
0.951527,0.937938,1.000000,1.000000
0.952027,0.938939,1.000000,1.000000
0.952527,0.941942,1.000000,1.000000
0.953027,0.946947,1.000000,1.000000
0.953527,0.948949,1.000000,1.000000
0.954027,0.948949,1.000000,1.000000
0.954527,0.949950,1.000000,1.000000
0.955027,0.951952,1.000000,1.000000
0.955527,0.951952,1.000000,1.000000
0.956027,0.953954,1.000000,1.000000
0.956527,0.954955,1.000000,1.000000
0.957027,0.955956,1.000000,1.000000
0.957527,0.955956,1.000000,1.000000
0.958027,0.957958,1.000000,1.000000
0.958527,0.958959,1.000000,1.000000
0.959027,0.959960,1.000000,1.000000
0.959527,0.960961,1.000000,1.000000
0.960027,0.960961,1.000000,1.000000
0.960527,0.960961,1.000000,1.000000
0.961027,0.961962,1.000000,1.000000
0.961527,0.963964,1.000000,1.000000
0.962027,0.964965,1.000000,1.000000
0.962527,0.966967,1.000000,1.000000
0.963027,0.967968,1.000000,1.000000
0.963527,0.967968,1.000000,1.000000
0.964027,0.969970,1.000000,1.000000
0.964527,0.969970,1.000000,1.000000
0.965027,0.970971,1.000000,1.000000
0.965527,0.972973,1.000000,1.000000
0.966027,0.972973,1.000000,1.000000
0.966527,0.972973,1.000000,1.000000
0.967027,0.973974,1.000000,1.000000
0.967527,0.974975,1.000000,1.000000
0.968027,0.975976,1.000000,1.000000
0.968527,0.975976,1.000000,1.000000
0.969027,0.976977,1.000000,1.000000
0.969527,0.977978,1.000000,1.000000
0.970027,0.977978,1.000000,1.000000
0.970527,0.977978,1.000000,1.000000
0.971027,0.978979,1.000000,1.000000
0.971527,0.978979,1.000000,1.000000
0.972027,0.981982,1.000000,1.000000
0.972527,0.981982,1.000000,1.000000
0.973027,0.983984,1.000000,1.000000
0.973527,0.984985,1.000000,1.000000
0.974027,0.985986,1.000000,1.000000
0.974527,0.985986,1.000000,1.000000
0.975027,0.985986,1.000000,1.000000
0.975527,0.985986,1.000000,1.000000
0.976027,0.988989,1.000000,1.000000
0.976527,0.988989,1.000000,1.000000
0.977027,0.988989,1.000000,1.000000
0.977527,0.988989,1.000000,1.000000
0.978027,0.988989,1.000000,1.000000
0.978527,0.988989,1.000000,1.000000
0.979027,0.988989,1.000000,1.000000
0.979527,0.988989,1.000000,1.000000
0.980027,0.988989,1.000000,1.000000
0.980527,0.990991,1.000000,1.000000
0.981027,0.990991,1.000000,1.000000
0.981527,0.990991,1.000000,1.000000
0.982027,0.990991,1.000000,1.000000
0.982527,0.990991,1.000000,1.000000
0.983027,0.993994,1.000000,1.000000
0.983527,0.993994,1.000000,1.000000
0.984027,0.994995,1.000000,1.000000
0.984527,0.994995,1.000000,1.000000
0.985027,0.994995,1.000000,1.000000
0.985527,0.994995,1.000000,1.000000
0.986027,0.994995,1.000000,1.000000
0.986527,0.994995,1.000000,1.000000
0.987027,0.994995,1.000000,1.000000
0.987527,0.995996,1.000000,1.000000
0.988027,0.995996,1.000000,1.000000
0.988527,0.996997,1.000000,1.000000
0.989027,0.996997,1.000000,1.000000
0.989527,0.996997,1.000000,1.000000
0.990027,0.996997,1.000000,1.000000
0.990527,0.997998,1.000000,1.000000
0.991027,0.997998,1.000000,1.000000
0.991527,0.997998,1.000000,1.000000
0.992027,0.997998,1.000000,1.000000
0.992527,0.997998,1.000000,1.000000
0.993027,0.997998,1.000000,1.000000
0.993527,0.997998,1.000000,1.000000
0.994027,0.997998,1.000000,1.000000
0.994527,0.998999,1.000000,1.000000
0.995027,0.998999,1.000000,1.000000
0.995527,0.998999,1.000000,1.000000
0.996027,0.998999,1.000000,1.000000
0.996527,0.998999,1.000000,1.000000
0.997027,0.998999,1.000000,1.000000
0.997527,1.000000,1.000000,1.000000
0.998027,1.000000,1.000000,1.000000
0.998527,1.000000,1.000000,1.000000
0.999027,1.000000,1.000000,1.000000
0.999527,1.000000,1.000000,1.000000

==> data/inception-distribution-full.csv <==
0.990356,0.482183
0.998134,0.507800
0.992849,0.477417
0.998214,0.481746
0.989051,0.483078
0.997977,0.495166
0.996397,0.472342
0.996861,0.479695
0.998292,0.470702
0.996259,0.470946
0.993917,0.494202
0.997094,0.465632
0.998354,0.487391
0.997188,0.470351
0.995165,0.491338
0.998123,0.495846
0.997698,0.476496
0.997944,0.498308
0.983113,0.452193
0.994324,0.497436
0.998236,0.540655
0.997760,0.479412
0.984801,0.488041
0.997823,0.495081
0.996112,0.471193
0.997947,0.483588
0.994085,0.481756
0.994962,0.482871
0.998111,0.496832
0.998039,0.465463
0.986977,0.487838
0.998198,0.490378
0.988733,0.482874
0.998457,0.492035
0.996960,0.486007
0.997743,0.481921
0.992492,0.475282
0.997949,0.460632
0.997325,0.512230
0.998226,0.502600
0.998368,0.514534
0.997746,0.452654
0.997765,0.482500
0.991311,0.484136
0.995482,0.482304
0.997935,0.492411
0.996293,0.513430
0.997955,0.510456
0.990135,0.487367
0.992726,0.465520
0.997983,0.489861
0.998023,0.469132
0.997911,0.519155
0.990044,0.463214
0.990739,0.476735
0.997275,0.487205
0.998014,0.483974
0.997535,0.514897
0.997706,0.523731
0.420243,0.754646
0.989980,0.473482
0.997489,0.468955
0.993193,0.480457
0.994377,0.482557
0.997885,0.510651
0.997821,0.485372
0.995105,0.505878
0.998128,0.503350
0.989465,0.483288
0.998212,0.487889
0.992004,0.489084
0.997655,0.497341
0.998096,0.489929
0.994160,0.443706
0.988156,0.483535
0.989672,0.483352
0.997111,0.451474
0.990459,0.478465
0.997870,0.470021
0.993070,0.483872
0.990732,0.480200
0.998038,0.494765
0.993140,0.462532
0.997699,0.499217
0.998321,0.506446
0.997801,0.476704
0.995519,0.480904
0.997896,0.505260
0.998040,0.467956
0.989635,0.482078
0.997744,0.485806
0.998253,0.505684
0.994584,0.481589
0.998158,0.493326
0.998037,0.471039
0.997703,0.473382
0.998078,0.525307
0.989284,0.487581
0.998220,0.519405
0.997979,0.510357
0.998265,0.496023
0.989175,0.483864
0.998057,0.504315
0.998093,0.466454
0.997804,0.494593
0.987916,0.474572
0.990564,0.486275
0.997479,0.481349
0.997614,0.498052
0.997833,0.472126
0.997534,0.492698
0.994827,0.509192
0.998003,0.477169
0.997903,0.488439
0.993568,0.483398
0.997800,0.505052
0.998101,0.479846
0.998040,0.511802
0.997391,0.513907
0.998165,0.484017
0.997978,0.487579
0.994013,0.474204
0.997890,0.451145
0.997971,0.500199
0.997999,0.510178
0.994854,0.482260
0.990051,0.478593
0.997839,0.489278
0.998348,0.472559
0.989146,0.485827
0.990501,0.494949
0.997973,0.498389
0.985839,0.476863
0.995280,0.481637
0.996406,0.493741
0.998043,0.488152
0.989479,0.475403
0.989716,0.482686
0.997940,0.510437
0.998063,0.473515
0.994574,0.466804
0.993500,0.484044
0.994969,0.517431
0.996200,0.498497
0.998067,0.459729
0.994108,0.483022
0.992343,0.521303
0.997937,0.516805
0.998194,0.496783
0.998062,0.467956
0.990559,0.492876
0.998069,0.479728
0.989790,0.458129
0.994640,0.475936
0.996347,0.474826
0.994018,0.483113
0.994554,0.473387
0.997366,0.501665
0.991788,0.485877
0.998197,0.501970
0.998010,0.476677
0.998212,0.479912
0.988546,0.486903
0.997316,0.471462
0.998214,0.495733
0.997884,0.492491
0.997811,0.490428
0.998030,0.506651
0.998130,0.510887
0.998022,0.489366
0.997748,0.499396
0.998027,0.467941
0.998085,0.482164
0.997905,0.452953
0.996231,0.450152
0.993775,0.505797
0.997643,0.500159
0.997933,0.486933
0.986190,0.476534
0.997474,0.511095
0.987224,0.483863
0.998311,0.478742
0.991221,0.496502
0.997645,0.477211
0.998155,0.495335
0.992150,0.483502
0.993041,0.489125
0.998006,0.482378
0.997486,0.468792
0.989356,0.483772
0.995276,0.495386
0.986949,0.480208
0.996289,0.520392
0.997891,0.478208
0.996482,0.491672
0.998158,0.489101
0.998152,0.492010
0.997400,0.508109
0.996981,0.466858
0.998051,0.480912
0.998021,0.477294
0.997921,0.458496
0.998232,0.486933
0.998271,0.507201
0.998281,0.491711
0.997403,0.503714
0.995133,0.518129
0.992420,0.459944
0.997298,0.488726
0.997470,0.483559
0.987515,0.475149
0.998015,0.523077
0.993984,0.482447
0.997676,0.459070
0.994475,0.486256
0.997808,0.494355
0.998371,0.474918
0.997876,0.503505
0.995675,0.492453
0.995858,0.501958
0.998245,0.486895
0.993435,0.469443
0.997441,0.455237
0.997950,0.503347
0.998207,0.488654
0.998024,0.493150
0.997902,0.504470
0.986298,0.486672
0.998167,0.451856
0.989418,0.471484
0.989796,0.486349
0.998026,0.464425
0.998386,0.497827
0.996096,0.482640
0.998112,0.517852
0.997620,0.464497
0.997675,0.474537
0.993998,0.502507
0.996706,0.468008
0.995502,0.464381
0.997720,0.464792
0.998059,0.493004
0.997957,0.488203
0.997164,0.489226
0.993556,0.470498
0.998081,0.502134
0.997937,0.464280
0.997792,0.491131
0.997797,0.489227
0.998065,0.494028
0.990000,0.476027
0.998022,0.469288
0.996079,0.464052
0.997806,0.497757
0.992333,0.496688
0.998114,0.499752
0.998265,0.503181
0.997865,0.460584
0.994332,0.508509
0.997963,0.514701
0.997685,0.471313
0.993739,0.481457
0.996742,0.487953
0.998082,0.479501
0.987440,0.434525
0.997010,0.516895
0.998066,0.487704
0.997991,0.497868
0.997496,0.485243
0.997915,0.476696
0.997979,0.487798
0.998162,0.552346
0.997988,0.509118
0.995452,0.481675
0.997035,0.481227
0.620156,0.708207
0.997922,0.488336
0.998188,0.492246
0.994324,0.473160
0.997740,0.462813
0.998473,0.495808
0.998071,0.502133
0.995155,0.480256
0.998079,0.469043
0.996104,0.483333
0.997794,0.495248
0.998223,0.533560
0.998156,0.489127
0.997807,0.500051
0.998014,0.474451
0.988448,0.486525
0.995812,0.489464
0.998003,0.488668
0.992531,0.473487
0.997900,0.492816
0.997855,0.495771
0.998133,0.504006
0.994895,0.455734
0.984350,0.488504
0.998048,0.501904
0.997519,0.482676
0.998205,0.509855
0.989301,0.479138
0.998298,0.500600
0.998221,0.471738
0.997622,0.486587
0.994671,0.448522
0.995283,0.482152
0.997894,0.461049
0.988850,0.478638
0.993607,0.507188
0.989548,0.482921
0.998196,0.470335
0.998180,0.497950
0.997602,0.470222
0.997874,0.500831
0.996810,0.535734
0.993794,0.481762
0.993946,0.502665
0.997579,0.523062
0.998213,0.463685
0.995230,0.473696
0.989246,0.486600
0.998234,0.487888
0.998301,0.498340
0.998436,0.497726
0.995411,0.494491
0.997962,0.501314
0.998008,0.456227
0.997216,0.488209
0.995688,0.499809
0.992742,0.483430
0.997784,0.511235
0.997633,0.488925
0.991015,0.485021
0.997989,0.546490
0.998024,0.468744
0.996723,0.474348
0.997519,0.466711
0.997590,0.494619
0.997888,0.439172
0.997366,0.470044
0.990663,0.472980
0.384041,0.778584
0.998145,0.485896
0.990958,0.481207
0.997627,0.466829
0.998156,0.493788
0.997984,0.496415
0.997491,0.480971
0.992033,0.488658
0.998032,0.501123
0.998318,0.461474
0.998121,0.466350
0.990719,0.479375
0.998034,0.525639
0.994816,0.478713
0.997974,0.495874
0.996797,0.451628
0.998445,0.516157
0.997633,0.474654
0.988324,0.477878
0.997781,0.487163
0.998269,0.491391
0.997682,0.494306
0.997905,0.446416
0.995277,0.484958
0.997891,0.483542
0.997993,0.480956
0.991018,0.467621
0.997583,0.511776
0.983790,0.490320
0.997084,0.489206
0.988918,0.473872
0.993789,0.456227
0.997884,0.491164
0.998159,0.450954
0.997747,0.497408
0.989131,0.474972
0.997814,0.486476
0.991025,0.480847
0.997715,0.468730
0.989165,0.443841
0.991390,0.482758
0.997416,0.476727
0.997547,0.498363
0.982772,0.481868
0.987144,0.484761
0.997886,0.478986
0.998092,0.497328
0.996701,0.493184
0.994200,0.490024
0.997973,0.471641
0.998166,0.514448
0.988304,0.486971
0.997696,0.441107
0.998006,0.501093
0.998281,0.487721
0.990977,0.478982
0.998102,0.476188
0.998190,0.523713
0.993996,0.482354
0.997878,0.453369
0.998250,0.495304
0.997849,0.455933
0.997454,0.491287
0.994169,0.482063
0.997783,0.509675
0.998173,0.468635
0.997376,0.534761
0.996887,0.505330
0.995007,0.483657
0.998106,0.450591
0.998071,0.500969
0.995853,0.498339
0.998469,0.483625
0.997991,0.513099
0.997891,0.483007
0.997953,0.487236
0.997936,0.537382
0.998033,0.506216
0.990497,0.483506
0.994602,0.511002
0.997119,0.496831
0.997991,0.515563
0.997827,0.510576
0.987798,0.479593
0.991521,0.481529
0.997637,0.479864
0.998284,0.497955
0.992997,0.476455
0.986226,0.474885
0.997843,0.509219
0.997667,0.517474
0.993011,0.462607
0.991747,0.484563
0.997824,0.494998
0.998140,0.519538
0.994016,0.504588
0.559600,0.713868
0.992655,0.472199
0.990154,0.482727
0.998162,0.452166
0.994809,0.478352
0.998146,0.489950
0.989406,0.483438
0.995509,0.506804
0.997557,0.457366
0.998268,0.490262
0.997803,0.501114
0.994782,0.484731
0.997768,0.497586
0.998043,0.478606
0.998065,0.483030
0.994997,0.506477
0.997850,0.491566
0.998161,0.446950
0.994845,0.481375
0.995547,0.476854
0.997597,0.509597
0.998224,0.488494
0.997701,0.526219
0.994082,0.482428
0.998175,0.486941
0.997760,0.483586
0.996110,0.470976
0.996642,0.492310
0.997827,0.489685
0.997828,0.452929
0.989796,0.481171
0.989121,0.487198
0.997968,0.546202
0.997952,0.452592
0.997949,0.513097
0.985590,0.478260
0.988273,0.483692
0.998017,0.525029
0.997892,0.505567
0.987627,0.479819
0.997839,0.520714
0.997936,0.460253
0.994651,0.481525
0.990441,0.478375
0.997793,0.490427
0.998222,0.486899
0.996057,0.482002
0.995200,0.446921
0.998072,0.486999
0.998249,0.465435
0.997957,0.493512
0.992071,0.454282
0.997757,0.496384
0.997843,0.511485
0.997790,0.443923
0.984414,0.485602
0.998201,0.482140
0.997636,0.483858
0.997559,0.504503
0.992511,0.517855
0.997719,0.484305
0.997668,0.483857
0.997418,0.471202
0.998209,0.496456
0.998133,0.503542
0.997968,0.473262
0.996688,0.481855
0.984201,0.453391
0.998049,0.525597
0.998394,0.481720
0.998042,0.460613
0.998068,0.471183
0.957406,0.543173
0.992038,0.482504
0.998024,0.481484
0.993115,0.488659
0.998193,0.489671
0.998008,0.478043
0.991490,0.452842
0.996427,0.467571
0.991300,0.483043
0.998127,0.503669
0.998139,0.480974
0.993078,0.495584
0.997616,0.480238
0.997912,0.432106
0.997288,0.494769
0.994604,0.499294
0.996940,0.485283
0.990452,0.482973
0.997857,0.509953
0.994752,0.489789
0.996934,0.496145
0.998076,0.500988
0.995674,0.515985
0.982953,0.489713
0.997973,0.510657
0.992893,0.478900
0.998014,0.501319
0.994712,0.490745
0.993755,0.456570
0.997799,0.515946
0.997977,0.501790
0.993895,0.501637
0.997846,0.490975
0.997620,0.425527
0.997971,0.495190
0.978193,0.494219
0.998200,0.512939
0.998234,0.480346
0.998054,0.509029
0.996320,0.455172
0.993334,0.484194
0.989718,0.468154
0.998023,0.476809
0.991551,0.455961
0.989388,0.484555
0.997523,0.466067
0.997873,0.498403
0.996600,0.500794
0.991255,0.481773
0.997766,0.455497
0.998339,0.491134
0.997423,0.481416
0.991640,0.481589
0.996702,0.502238
0.998300,0.497620
0.996820,0.482950
0.997635,0.490257
0.994782,0.479826
0.997565,0.512909
0.995317,0.470813
0.998069,0.471082
0.995910,0.496029
0.998043,0.494124
0.996230,0.474694
0.987915,0.478414
0.998244,0.522738
0.991820,0.470442
0.997486,0.507479
0.998153,0.496350
0.998012,0.477283
0.991557,0.482663
0.993979,0.458322
0.997996,0.498567
0.997941,0.458696
0.997975,0.493361
0.980115,0.490898
0.997840,0.472915
0.998176,0.475614
0.989778,0.482458
0.994844,0.438105
0.994734,0.480207
0.997975,0.495326
0.997924,0.454634
0.994018,0.502251
0.998019,0.493808
0.989550,0.471254
0.997817,0.482040
0.988520,0.479712
0.992944,0.481304
0.998037,0.490785
0.996046,0.480791
0.988897,0.486004
0.991206,0.467011
0.998268,0.489015
0.997887,0.478519
0.996667,0.451502
0.997470,0.471010
0.991655,0.483930
0.995205,0.454097
0.994613,0.488585
0.997985,0.478820
0.998148,0.462322
0.990056,0.467288
0.995544,0.468832
0.978710,0.488081
0.997982,0.463116
0.997066,0.491565
0.994137,0.480741
0.997565,0.499456
0.997721,0.486237
0.998010,0.479475
0.989668,0.481898
0.997718,0.488027
0.998251,0.466669
0.997421,0.467473
0.985625,0.487982
0.995272,0.493996
0.990837,0.483955
0.997160,0.472330
0.998030,0.496399
0.996810,0.481434
0.997946,0.456707
0.998005,0.509390
0.997192,0.488531
0.998080,0.484127
0.987668,0.481506
0.989019,0.483779
0.992928,0.514134
0.995913,0.523803
0.990281,0.482511
0.997778,0.477892
0.988900,0.475776
0.997478,0.503778
0.997900,0.434936
0.995829,0.481445
0.996096,0.487773
0.997233,0.499654
0.998301,0.460854
0.989883,0.483021
0.997803,0.475421
0.997467,0.496715
0.997532,0.474199
0.997906,0.492674
0.995177,0.487667
0.997979,0.498649
0.998111,0.478225
0.998162,0.489908
0.998086,0.471601
0.990644,0.470859
0.997877,0.472476
0.998035,0.532952
0.987094,0.487659
0.997199,0.490151
0.992892,0.464463
0.997798,0.491471
0.993761,0.476777
0.997941,0.516746
0.997981,0.512066
0.998039,0.474581
0.985816,0.487045
0.997427,0.515649
0.990283,0.478602
0.998394,0.485062
0.997726,0.502726
0.997290,0.475955
0.997002,0.497819
0.997812,0.481655
0.998017,0.495477
0.997854,0.488981
0.998261,0.531623
0.998097,0.486060
0.996647,0.470674
0.996969,0.478120
0.997873,0.519505
0.998000,0.468142
0.992205,0.485382
0.997897,0.500583
0.998245,0.492033
0.995207,0.482305
0.989390,0.481076
0.990779,0.477324
0.998175,0.515608
0.997353,0.501711
0.989995,0.484575
0.997919,0.498489
0.998111,0.481135
0.994497,0.481776
0.995969,0.484993
0.998025,0.529930
0.990014,0.475656
0.996420,0.481426
0.990782,0.476365
0.998169,0.478337
0.997477,0.491021
0.992987,0.476894
0.996830,0.491631
0.998330,0.509112
0.998214,0.486138
0.991872,0.482806
0.995000,0.494074
0.997960,0.457893
0.998273,0.497826
0.997045,0.477659
0.996333,0.496398
0.990249,0.482207
0.998156,0.464224
0.998123,0.507813
0.992676,0.481427
0.997808,0.495374
0.998350,0.485561
0.993803,0.482654
0.992546,0.492436
0.997823,0.500143
0.998196,0.474877
0.997178,0.500260
0.986588,0.487074
0.997858,0.483934
0.998259,0.476419
0.988701,0.482997
0.998448,0.552893
0.997863,0.477730
0.998173,0.467769
0.997839,0.495820
0.995416,0.484309
0.986920,0.478936
0.998075,0.479721
0.997856,0.464833
0.997178,0.494968
0.991995,0.481999
0.991952,0.482405
0.997984,0.468329
0.997795,0.491300
0.998084,0.517705
0.998260,0.449307
0.997668,0.485196
0.997934,0.522274
0.991828,0.481844
0.998215,0.480897
0.995974,0.487701
0.997106,0.505116
0.998073,0.536754
0.997740,0.481060
0.998162,0.482326
0.995345,0.488899
0.998177,0.490417
0.998224,0.492833
0.995961,0.489332
0.995854,0.507412
0.997914,0.501204
0.997687,0.465329
0.997737,0.467260
0.997017,0.447931
0.997684,0.494143
0.998257,0.486429
0.994502,0.463875
0.995282,0.496593
0.997779,0.513704
0.997827,0.467857
0.998030,0.498876
0.988166,0.470301
0.998068,0.501805
0.998123,0.467260
0.997666,0.484615
0.988935,0.485079
0.993216,0.483146
0.998091,0.495103
0.997473,0.474403
0.988343,0.486173
0.990443,0.467523
0.997494,0.489741
0.998268,0.484619
0.987745,0.487739
0.991343,0.479634
0.990249,0.473660
0.997707,0.483271
0.996505,0.487770
0.987965,0.483224
0.988466,0.467849
0.998043,0.474377
0.992919,0.509106
0.998102,0.476264
0.998371,0.476544
0.997597,0.502723
0.995010,0.499522
0.997703,0.491356
0.997881,0.476992
0.989088,0.483256
0.992399,0.517113
0.998117,0.489264
0.998131,0.452595
0.994867,0.483164
0.991345,0.484238
0.996899,0.527332
0.997828,0.499418
0.993750,0.466609
0.984277,0.487774
0.989932,0.478738
0.997592,0.482781
0.988495,0.483955
0.989468,0.483671
0.997441,0.453820
0.997944,0.504593
0.997659,0.470350
0.994303,0.480435
0.989794,0.482680
0.997762,0.513305
0.998258,0.490525
0.990802,0.440097
0.997857,0.487739
0.988505,0.477994
0.997114,0.486220
0.990915,0.519740
0.997829,0.497225
0.998197,0.494541
0.997558,0.469428
0.996618,0.483470
0.998157,0.490562
0.997682,0.474264
0.994183,0.506647
0.996181,0.501541
0.997408,0.483403
0.997791,0.444892
0.997857,0.500458
0.992500,0.514411
0.997976,0.484235
0.998200,0.460806
0.997923,0.483961
0.985511,0.485956
0.988839,0.482673
0.997928,0.511824
0.997913,0.506225
0.985496,0.488060
0.998048,0.479671
0.990325,0.484772
0.997948,0.515847
0.993645,0.502385
0.996634,0.486757
0.990618,0.482814
0.998141,0.532506
0.995238,0.478808
0.997653,0.503018
0.986644,0.468299
0.990851,0.482104
0.996813,0.465656
0.998050,0.496873
0.998086,0.455780
0.991362,0.475457
0.994208,0.480021
0.997789,0.503339
0.998247,0.478628
0.998191,0.483921
0.988963,0.457216
0.997923,0.495175
0.995303,0.469760
0.997775,0.468955
0.982847,0.490918
0.997872,0.505930
0.991059,0.456279
0.998141,0.463358
0.997983,0.488929
0.997096,0.497442
0.997946,0.468444
0.996204,0.481774
0.995259,0.516156
0.997511,0.506288
0.997911,0.498309
0.998097,0.459796
0.988430,0.486622
0.995369,0.480227
0.990675,0.481925
0.997684,0.485432
0.995700,0.462821
0.997793,0.481980
0.997524,0.508131
0.998047,0.496489
0.989274,0.466816
0.998004,0.508941
0.997921,0.451992
0.986561,0.483557
0.995374,0.498310
0.997994,0.460757
0.991123,0.480148
0.997841,0.459939
0.997895,0.458854
0.988304,0.483446
0.993950,0.475602
0.990258,0.481740
0.997510,0.490100
0.998079,0.484082
0.997778,0.474481
0.998165,0.490808
0.986503,0.486540
0.996031,0.515404
0.998266,0.456378
0.996114,0.473015
0.986587,0.486985
0.998172,0.488642
0.998011,0.463923
0.997663,0.505391
0.996249,0.495094
0.992487,0.482175
0.997749,0.507994
0.992538,0.482418
0.988282,0.485015
0.997960,0.464872
0.998243,0.494019
0.997357,0.484293
0.991229,0.491695
0.996118,0.482083
0.997937,0.493537
0.994336,0.482897
0.993564,0.472972
0.997883,0.491814
0.997450,0.467532
0.997141,0.465982
0.997697,0.481808
0.998510,0.505915
0.997530,0.453498
0.998094,0.493503
0.996772,0.495094
0.992681,0.480107
0.998160,0.485100
0.989605,0.481729
0.997761,0.489782
0.998231,0.480040
0.992181,0.440730
0.990710,0.483144
0.997070,0.503325
0.998257,0.507251
0.998126,0.482597
0.997922,0.497353
0.997786,0.495615
0.997862,0.534147
0.997948,0.464034
0.997093,0.480199
0.992753,0.475431
0.988852,0.490902
0.990234,0.477758
0.997917,0.499463
0.988117,0.486753
0.997621,0.496615
0.985826,0.484117
0.997967,0.504621
0.995273,0.482126
0.989906,0.470962
0.997951,0.499436
0.992914,0.481182
0.993870,0.506647
0.994555,0.494734
0.997365,0.483934
0.997721,0.447748
0.993611,0.499216
0.996413,0.494626
0.990652,0.484905
0.997281,0.489231
0.991832,0.472292
0.997891,0.493983
0.997546,0.507472
0.986656,0.472971
0.997573,0.543010
0.993112,0.482116
0.997887,0.488428
0.997954,0.512750
0.997072,0.501869
0.997941,0.470944
0.993082,0.476741
0.997718,0.488698
0.996708,0.465335
0.998479,0.518326
0.994409,0.481929
0.997830,0.474934
0.991411,0.461142
0.997131,0.497200
0.988377,0.450266
0.997863,0.505214
0.996494,0.487398
0.998146,0.493474
0.997811,0.484436
0.996489,0.476152
0.990524,0.486000
0.997497,0.490781
0.995783,0.481708
0.997848,0.467919
0.997945,0.481423
0.995797,0.526179
0.993318,0.473269
0.997790,0.494916
0.990257,0.486431
0.990206,0.480197

==> data/inception-distribution-none.csv <==
0.005223,0.925732
0.006821,0.983627
0.001098,0.920008
0.004701,0.905637
0.784971,0.605387
0.468110,0.686563
0.227901,0.775460
0.390228,0.815949
0.546900,0.691742
0.433689,0.701182
0.006223,0.961847
0.701538,0.602966
0.083094,0.927906
0.585919,0.696420
0.207405,0.852941
0.107479,0.928748
0.294795,0.781186
0.562239,0.722462
0.002167,0.966950
0.717238,0.625553
0.299716,0.809473
0.511466,0.722346
0.174305,0.864941
0.226000,0.865272
0.844366,0.565764
0.531729,0.725611
0.022568,0.899006
0.444389,0.740886
0.086104,0.928997
0.506238,0.727680
0.001546,0.939388
0.595818,0.686041
0.652385,0.631783
0.375121,0.795286
0.067290,0.938835
0.202652,0.838823
0.388545,0.762253
0.328397,0.785501
0.009373,0.952292
0.091593,0.890215
0.163922,0.876016
0.425327,0.739491
0.210319,0.772085
0.248596,0.885190
0.028819,0.932770
0.343224,0.737082
0.141782,0.828467
0.010334,0.933358
0.161226,0.867763
0.501531,0.660256
0.004901,0.980270
0.284184,0.783135
0.193888,0.858933
0.175197,0.853499
0.044289,0.910195
0.195323,0.847912
0.428027,0.755132
0.168327,0.870007
0.122176,0.787021
0.154282,0.852524
0.406840,0.751064
0.439497,0.702297
0.051722,0.920886
0.067365,0.943198
0.586316,0.671415
0.427882,0.704870
0.028660,0.923972
0.264290,0.813209
0.321041,0.809353
0.464030,0.727189
0.065228,0.950981
0.079798,0.922328
0.595198,0.686869
0.191261,0.835620
0.159751,0.868652
0.069131,0.935549
0.497917,0.688290
0.435504,0.757547
0.008331,0.932608
0.785002,0.585419
0.255287,0.819941
0.359862,0.779555
0.030516,0.971913
0.599106,0.693063
0.057292,0.886804
0.164929,0.852592
0.036354,0.915215
0.037465,0.965271
0.513312,0.699758
0.315891,0.816874
0.055320,0.867061
0.009200,0.948037
0.316779,0.763472
0.078197,0.932833
0.111260,0.833407
0.162721,0.871835
0.519685,0.704849
0.486278,0.720987
0.107498,0.926546
0.199913,0.826642
0.100330,0.899661
0.157421,0.893664
0.195655,0.845948
0.031214,0.987100
0.256064,0.859559
0.614217,0.652197
0.048286,0.940849
0.540177,0.675629
0.462084,0.721227
0.020185,0.848527
0.034300,0.938415
0.066692,0.932826
0.417190,0.744976
0.305709,0.844705
0.016773,0.865208
0.099446,0.933734
0.007083,0.938859
0.170505,0.912372
0.127780,0.913091
0.345732,0.821558
0.140188,0.840915
0.046052,0.941023
0.168795,0.869377
0.036353,0.982689
0.342921,0.802179
0.288114,0.834535
0.220475,0.871999
0.090372,0.916489
0.724915,0.596531
0.329266,0.807645
0.052730,0.933532
0.196226,0.873299
0.684009,0.602400
0.476818,0.696255
0.029524,0.945804
0.632957,0.668191
0.497378,0.725682
0.624266,0.631503
0.155136,0.907446
0.204629,0.896760
0.388812,0.769597
0.273219,0.841593
0.048368,0.942163
0.148146,0.895484
0.322693,0.792844
0.255852,0.844203
0.056714,0.881208
0.313007,0.820707
0.181651,0.857735
0.103475,0.967476
0.074967,0.880271
0.231985,0.860394
0.460782,0.669266
0.375016,0.777580
0.314285,0.755028
0.169192,0.886290
0.026282,0.905131
0.094622,0.895214
0.033972,0.800559
0.013436,0.940178
0.410454,0.700261
0.359612,0.777474
0.020679,0.943227
0.105765,0.867403
0.181636,0.837255
0.095781,0.827677
0.016017,0.990217
0.019148,0.944568
0.094301,0.882702
0.021166,0.902302
0.055700,0.924755
0.004819,0.982919
0.411780,0.766438
0.601843,0.658691
0.052979,0.891296
0.209952,0.855951
0.325743,0.774284
0.430956,0.717244
0.106378,0.920483
0.274352,0.816639
0.312342,0.815474
0.271046,0.870383
0.208592,0.904458
0.051128,0.919214
0.363318,0.794117
0.239230,0.806791
0.131877,0.872992
0.045479,0.950729
0.568723,0.647098
0.229323,0.828447
0.026674,0.878088
0.044502,0.946690
0.095101,0.894657
0.243981,0.884738
0.153092,0.864779
0.185734,0.861354
0.269327,0.800779
0.264690,0.797201
0.210432,0.871505
0.183286,0.940290
0.399202,0.740210
0.484390,0.779733
0.092007,0.973819
0.057289,0.885188
0.281668,0.788162
0.381269,0.770705
0.071171,0.848612
0.275029,0.860324
0.452815,0.717744
0.201604,0.855331
0.036689,0.797174
0.101092,0.889375
0.103860,0.887650
0.154685,0.838071
0.190862,0.705312
0.116578,0.888121
0.349558,0.791369
0.288158,0.800261
0.045310,0.916136
0.047211,0.959227
0.186330,0.829195
0.242236,0.758221
0.065803,0.908407
0.093780,0.926717
0.153090,0.860265
0.171172,0.830880
0.115251,0.962912
0.078177,0.894811
0.447833,0.728026
0.815948,0.594150
0.187258,0.922486
0.375205,0.812019
0.202283,0.820349
0.382548,0.764386
0.000457,0.885692
0.177473,0.846698
0.397463,0.763810
0.336843,0.809164
0.019575,0.919312
0.157051,0.885458
0.346930,0.731062
0.547046,0.666420
0.031322,0.930056
0.051158,0.961292
0.704947,0.616127
0.846472,0.531020
0.089325,0.886506
0.210161,0.820541
0.061260,0.906947
0.033322,0.923566
-0.003149,0.828931
0.170099,0.862754
0.234388,0.882182
0.139912,0.839715
0.016648,0.945029
0.127831,0.891276
0.017045,0.907761
0.034111,0.828756
0.022768,0.935987
0.016218,0.926317
0.541257,0.709760
0.263907,0.785965
0.238592,0.869473
0.266378,0.813037
0.009162,0.947456
0.544677,0.695589
0.012335,0.878601
0.020919,0.952982
0.618038,0.649203
0.239604,0.844571
0.198038,0.817650
0.039362,0.948720
0.295720,0.858029
0.345313,0.821165
0.018475,0.845007
0.141859,0.878064
0.301068,0.781683
0.449756,0.781796
0.212468,0.845497
0.020256,0.950492
0.076148,0.943659
0.319958,0.705957
0.099159,0.819960
0.046294,0.928727
0.644331,0.717464
0.647984,0.673675
0.230474,0.817725
0.225023,0.836322
0.011426,0.894566
0.501949,0.685576
0.251077,0.757743
0.152121,0.895228
0.008261,0.929588
0.011680,0.972694
0.016474,0.884214
0.006076,0.950080
0.145707,0.875010
0.017849,0.879472
0.142596,0.775179
0.034304,0.970644
0.043757,0.919781
0.087290,0.933816
0.043908,0.837417
0.019094,0.928612
0.603790,0.691844
0.582628,0.663142
0.041127,0.949763
0.672590,0.650860
0.005070,0.939972
0.002742,0.925058
-0.003279,0.808578
0.004611,0.937053
0.393624,0.753654
0.344907,0.807113
0.206683,0.824679
0.275766,0.834838
0.092208,0.903482
0.140156,0.876358
0.155400,0.853539
0.048615,0.941175
0.172786,0.855590
0.104992,0.917276
0.040222,0.860968
0.184063,0.869365
0.550672,0.699164
0.429843,0.668238
0.620978,0.648163
0.496288,0.742249
0.568011,0.680849
0.676905,0.645326
0.075489,0.932315
0.211705,0.864331
0.629441,0.666108
0.283779,0.833976
0.065236,0.931178
0.475772,0.683743
0.104293,0.917891
0.049096,0.924884
-0.002490,0.889451
0.185278,0.907133
0.721273,0.639936
0.118898,0.902036
0.174441,0.884682
0.079300,0.905128
0.208055,0.841540
0.210651,0.828109
0.126934,0.879597
0.182214,0.880416
0.148212,0.925459
0.457970,0.713234
0.032154,0.856382
0.124910,0.898975
0.246594,0.870114
0.357951,0.751804
0.118824,0.817048
0.079553,0.897685
0.166164,0.908531
0.434686,0.762135
0.160788,0.860815
0.173816,0.889073
0.313630,0.782818
0.167368,0.901096
0.088653,0.872187
0.061628,0.852110
0.199665,0.845083
0.396114,0.808092
0.173912,0.836185
0.154847,0.907541
0.142383,0.952231
0.181114,0.851102
0.268325,0.786913
0.018010,0.963617
0.329195,0.808296
0.688005,0.613849
0.283090,0.848708
0.142801,0.876167
0.094358,0.901876
0.030465,0.932116
0.113802,0.828932
0.054542,0.885549
0.196300,0.751203
0.215931,0.853035
0.220210,0.753019
0.081144,0.917327
0.728072,0.634780
0.348399,0.770108
0.178933,0.866882
0.367859,0.819687
0.151017,0.826907
0.007471,0.997149
0.003437,0.794470
0.003736,0.953305
0.165170,0.875602
0.040004,0.913021
0.083555,0.816591
0.154339,0.869186
0.320453,0.816934
0.660477,0.654564
0.030766,0.864965
0.247001,0.867120
0.464463,0.703820
0.416648,0.751294
0.086405,0.897067
0.465347,0.727854
0.204785,0.827389
0.055948,0.946744
0.095121,0.853614
0.050354,0.883217
0.026384,0.925472
0.254910,0.819564
0.017039,0.954922
0.029681,0.932050
0.052368,0.860705
0.250741,0.847481
0.007720,0.857219
0.083052,0.952963
0.684570,0.631178
0.751125,0.615190
0.343209,0.784032
0.325100,0.826016
0.108817,0.897728
0.462493,0.717668
0.019594,0.960930
0.094959,0.905350
0.882655,0.575553
0.531933,0.706018
0.047460,0.931065
0.181689,0.882706
0.010513,0.969425
0.078096,0.890153
0.355028,0.761171
0.071942,0.906925
0.558568,0.740755
0.663358,0.628778
0.054729,0.932903
0.238041,0.844317
0.053790,0.935859
0.466278,0.703805
0.123857,0.904533
0.075920,0.924279
0.775908,0.599823
0.251753,0.859210
0.139345,0.929420
0.634310,0.667392
0.449751,0.712966
0.658409,0.641616
0.116566,0.895300
0.261199,0.838346
0.115216,0.951419
0.918205,0.497270
0.024348,0.863740
0.137902,0.896732
0.061279,0.847169
0.185062,0.898663
0.102270,0.785641
0.044482,0.951151
0.145758,0.899147
0.225713,0.845830
0.171081,0.923745
0.019202,0.968767
0.282247,0.813177
0.430521,0.698492
0.050441,0.944699
0.215701,0.889797
0.674459,0.652206
0.472061,0.719044
0.070892,0.908418
0.553335,0.683712
0.461315,0.738290
0.250925,0.801701
0.556372,0.640017
0.038896,0.953211
0.416805,0.749456
0.583994,0.708274
0.132272,0.904152
0.664324,0.659728
0.230262,0.806913
0.043764,0.940202
0.007394,0.896778
0.167752,0.853678
0.511964,0.692920
0.679632,0.646001
0.132187,0.939309
0.110188,0.902026
0.504837,0.706738
0.556954,0.647471
0.028238,0.919388
0.015166,0.994168
0.193389,0.881391
0.332921,0.768773
0.231865,0.812242
0.372682,0.768469
0.051584,0.861203
0.082533,0.931148
0.302618,0.792184
0.109199,0.906761
0.143542,0.891899
0.548539,0.735288
0.179001,0.886291
0.271267,0.829387
0.248705,0.845143
0.228031,0.873984
0.200329,0.816594
0.210615,0.847378
0.149423,0.859932
0.294153,0.844110
0.011742,0.794904
0.042556,0.950966
0.757598,0.613822
0.774511,0.594592
0.169363,0.867142
0.498627,0.757288
0.316431,0.813120
0.304200,0.794343
0.206468,0.806747
0.010710,0.936041
0.255622,0.800585
0.343305,0.792660
0.089254,0.867468
0.151910,0.891901
0.085836,0.889754
0.156854,0.889489
0.179073,0.790103
0.017779,0.988281
0.130052,0.850741
0.012672,0.973279
0.044696,0.805634
0.038788,0.903513
0.171389,0.834460
0.222688,0.841261
0.205616,0.834686
0.019042,0.956255
0.630867,0.636873
0.671091,0.662333
0.106130,0.902619
0.929536,0.485511
0.159705,0.936867
0.051059,0.955876
0.263093,0.830971
0.077943,0.947204
0.012706,0.962363
0.081922,0.896989
0.152964,0.874242
0.017198,0.975916
0.199912,0.885324
0.469982,0.732182
0.081329,0.929286
0.721620,0.649186
0.473942,0.684269
0.329495,0.812048
0.132217,0.839746
0.366355,0.777092
0.252877,0.833005
0.134848,0.861193
0.197137,0.801515
0.041363,0.955650
0.125973,0.912599
0.070672,0.906496
0.032170,0.914514
0.075768,0.923914
0.307850,0.853865
0.202563,0.855752
0.308943,0.776697
0.184239,0.897738
0.293463,0.815789
0.372227,0.779291
0.300272,0.762942
0.186004,0.865214
0.256742,0.861746
0.419336,0.781595
0.021682,0.940239
0.091407,0.924506
0.195260,0.904775
0.331051,0.765161
0.203782,0.906657
0.278002,0.823572
0.165696,0.845814
0.197732,0.846422
0.189338,0.711010
0.108713,0.872984
0.273926,0.834229
0.325532,0.793534
0.157775,0.873654
0.137502,0.941760
0.196962,0.847090
0.134507,0.891863
0.187158,0.752540
0.032280,0.944657
0.242473,0.794516
0.676825,0.621508
-0.000700,0.918142
0.078734,0.935000
0.230927,0.861352
0.484751,0.680712
0.045949,0.956937
0.052864,0.975761
0.019772,0.936845
0.303835,0.726738
0.145824,0.809813
0.152731,0.892889
0.074983,0.936583
0.231097,0.846254
0.298544,0.772706
0.023638,0.904197
0.124645,0.831416
0.053955,0.904234
0.074147,0.883589
0.017696,0.971533
0.019788,0.980368
0.473644,0.743548
0.009082,0.951453
0.165197,0.900561
0.189969,0.876700
0.377423,0.729175
0.160650,0.881982
0.406283,0.789549
0.399374,0.765141
0.115512,0.906061
0.030091,0.982780
0.189695,0.929567
0.289810,0.803522
0.107337,0.859445
0.092683,0.803766
0.007470,0.962042
0.501012,0.789983
0.585810,0.693688
0.166534,0.786332
0.061841,0.940139
0.228195,0.801851
0.330835,0.756616
0.140614,0.891212
0.074609,0.943336
0.425207,0.706889
0.404867,0.750398
0.146741,0.880664
0.164981,0.859224
0.146136,0.906047
0.090856,0.954705
0.055476,0.861561
0.076155,0.952323
0.551156,0.727295
0.573664,0.693522
0.033079,0.950147
0.211299,0.900338
0.105263,0.895858
0.602901,0.672639
0.110866,0.893768
0.087348,0.929490
0.180611,0.780590
0.068934,0.883626
0.087315,0.889071
0.014857,0.938641
0.118381,0.887141
0.007277,0.923932
0.421927,0.683011
0.233535,0.852893
0.089637,0.896632
0.135378,0.905664
0.076862,0.816810
0.095499,0.910194
0.125938,0.901524
0.363730,0.743312
0.207347,0.805497
0.059821,0.926901
0.490807,0.734689
0.705086,0.632309
0.204850,0.850040
0.354236,0.772272
0.581574,0.710168
0.127107,0.833197
0.066803,0.909588
0.066115,0.931713
0.412393,0.719206
0.256781,0.828314
0.080835,0.906537
0.332456,0.817974
0.559085,0.672651
0.796800,0.543297
0.087882,0.891357
0.335807,0.813213
0.332773,0.763132
0.092305,0.957578
0.236141,0.730396
0.189830,0.824642
0.650511,0.699628
0.620059,0.680044
0.005259,0.945613
0.503477,0.737342
0.109173,0.912891
0.315281,0.828499
0.228567,0.857968
0.200182,0.820977
0.161712,0.807815
0.056389,0.920457
-0.001722,0.884092
0.002905,0.973021
0.002266,0.957753
0.003314,0.915894
-0.004563,0.900267
0.003521,0.927251
0.583231,0.666170
0.506778,0.762257
0.333126,0.817705
0.162586,0.916008
0.488537,0.742085
0.273787,0.779797
0.120879,0.852746
0.306769,0.840257
0.209333,0.859000
0.084347,0.952971
0.029257,0.844033
0.018819,0.943340
0.155585,0.921778
0.201783,0.888598
0.105574,0.866284
0.200287,0.869675
0.132876,0.863258
0.222756,0.893811
0.063778,0.803095
0.160799,0.894696
0.201275,0.851575
0.694649,0.632633
0.112598,0.897265
0.459332,0.760447
0.060041,0.923403
0.060290,0.866475
0.314358,0.762099
0.008034,0.958819
0.010508,0.929883
0.263053,0.781711
0.106903,0.891320
0.327418,0.847153
0.120024,0.848860
0.063842,0.923471
-0.005611,0.843674
0.076377,0.915371
0.599505,0.701132
0.336064,0.816971
0.132062,0.876653
0.150608,0.891782
0.190075,0.842276
0.793175,0.609703
0.198110,0.845838
0.316244,0.800850
0.662694,0.570990
0.428199,0.793844
0.009641,0.954268
0.150982,0.892641
0.327325,0.830500
0.678004,0.690717
0.155786,0.855792
0.214408,0.876089
0.420050,0.788741
0.086582,0.912868
0.126800,0.811539
0.069415,0.898336
0.015136,0.918436
0.080439,0.885964
-0.002248,0.865031
0.180982,0.868675
0.048261,0.933956
0.433841,0.736784
0.201772,0.853737
0.002188,0.945442
0.158010,0.839612
0.102846,0.863009
0.226221,0.801348
0.083133,0.912821
0.499720,0.701067
0.544324,0.753797
0.114706,0.815427
0.219346,0.887139
0.176456,0.896042
0.377055,0.794534
0.007496,0.867928
0.132498,0.892040
0.094326,0.818097
0.008398,0.965215
0.040650,0.862083
0.006560,0.967797
0.443520,0.712486
0.665248,0.633903
0.013196,0.848406
0.011899,0.975790
0.083422,0.910889
0.098408,0.870362
0.125803,0.796094
0.018368,0.943905
0.107833,0.875318
0.443210,0.748928
0.123269,0.812143
0.012996,0.963702
0.203165,0.911031
0.431737,0.739470
0.165287,0.859996
0.261048,0.894461
0.282555,0.774781
0.782381,0.567727
0.077260,0.897125
0.163094,0.893933
0.001876,0.918839
0.063713,0.877310
0.169879,0.809851
0.001554,0.913760
0.659100,0.627930
0.583470,0.713954
0.222766,0.799089
0.059958,0.928203
0.710514,0.621901
0.439621,0.775326
0.102281,0.867138
0.311977,0.775510
0.284217,0.813064
0.268954,0.822326
0.133494,0.886585
0.320630,0.795538
0.333908,0.802307
0.091361,0.878255
0.046676,0.801090
0.123727,0.892285
0.240820,0.842995
0.299935,0.790386
0.296625,0.785393
0.128983,0.901894
0.206607,0.891625
0.072491,0.942742
0.075014,0.912877
0.051934,0.948164
0.166181,0.901912
0.776181,0.599276
0.155359,0.893691
0.300293,0.793485
0.022409,0.937800
0.016653,0.928042
0.047989,0.778632
0.027320,0.900003
0.018176,0.952864
0.708418,0.661186
0.162580,0.883758
0.550117,0.708854
0.171896,0.889501
0.117224,0.806610
-0.003226,0.878758
0.009897,0.942253
0.520116,0.745191
0.475879,0.728335
0.081200,0.929249
0.572962,0.678130
0.414461,0.717941
0.307108,0.826886
0.113421,0.901158
0.122841,0.888591
0.597463,0.681995
0.493172,0.734137
0.173400,0.931442
0.421115,0.769017
0.089365,0.944584
0.296881,0.827601
-0.001663,0.827565
0.122416,0.871496
0.100526,0.893157
0.055739,0.885171
0.162264,0.871839
0.111379,0.913605
0.369966,0.815439
0.545556,0.684410
0.096244,0.948431
0.305061,0.796532
0.395413,0.744031
0.565459,0.681050
0.031050,0.854215
0.294396,0.845116
-0.007262,1.000000
0.020422,0.899760
0.111607,0.775937
-0.013715,0.905387
0.180333,0.912051
0.123246,0.905289
0.075028,0.845867
0.109133,0.914489
0.093235,0.943868
0.226303,0.835815
0.052290,0.847813
0.106381,0.920237
0.634015,0.659872
0.607934,0.710973
0.007440,0.910675
0.411161,0.767135
0.330815,0.820297
0.515428,0.722865
0.309120,0.829793
0.248343,0.853452
0.157950,0.880557
0.091629,0.880589
0.199705,0.762134
0.046932,0.961484
0.017061,0.932304
0.014620,0.917474
0.019808,0.817465
0.038014,0.951787
0.343479,0.752619
0.269614,0.871492
0.081969,0.872728
0.063482,0.925114
0.350865,0.735833
0.317688,0.821143
0.088344,0.940140
0.148742,0.937712
0.420315,0.759863
0.273657,0.823202
0.008117,0.844143
0.049910,0.893099
0.068824,0.912704
0.126975,0.827587
0.112574,0.827440
0.075778,0.923705
0.719232,0.623228
0.261543,0.829379
0.130138,0.854014
0.111595,0.919270
0.074273,0.949522
0.098637,0.914150
-0.004038,0.796523
0.000033,0.879012
0.345687,0.746043
0.481405,0.768539
0.242421,0.898852
0.297489,0.785932
0.090308,0.928689
0.157405,0.856219
0.203271,0.800400
0.161371,0.872103
0.174476,0.905805
0.417852,0.729320
0.148202,0.889530
0.021011,0.907926
0.172858,0.837505
0.248244,0.808996
0.207277,0.890218
0.064460,0.947299
0.133429,0.865028
0.107937,0.875935
0.019503,0.824647
0.052209,0.929338
0.400481,0.721622
0.365080,0.723432
0.297743,0.723132
0.019575,0.932716
0.283036,0.820460
0.055190,0.935441
0.148483,0.885808
0.044335,0.908425
0.162340,0.891300
0.301777,0.827080
0.157518,0.785236
0.037013,0.907603
0.031033,0.958209
0.369498,0.709633
0.183073,0.808201
0.086774,0.928476
0.386992,0.753374
0.387704,0.761946
0.046350,0.942564
0.057360,0.904616
0.289129,0.816225
0.606628,0.681748
0.087409,0.849201
0.098017,0.896946
0.547653,0.728429
0.340920,0.818094
0.062630,0.909247
0.134806,0.908845
0.023944,0.952865
0.148793,0.879253
0.081571,0.901344
0.217635,0.873484
0.299131,0.779294
0.355718,0.762326
0.108920,0.864425
0.134292,0.876038
0.101283,0.821478
0.137080,0.891573
0.116003,0.807370
0.064209,0.971579
0.344338,0.763180
0.207693,0.846775
0.312402,0.822900
0.008608,0.940711
0.604046,0.683480
0.224399,0.870743
0.010113,0.964795
0.079002,0.907179
0.118852,0.881691
0.477544,0.753097
0.186952,0.848019
0.020784,0.937778
0.308620,0.830194
0.310336,0.856562
0.137939,0.820369
0.329899,0.777108
